Penalized Parabolic Relaxation for Optimal Power Flow Problem

This paper is concerned with optimal power flow (OPF), which is the problem of optimizing the transmission of electricity in power systems. Our main contributions are as follows: (i) we propose a novel parabolic relaxation, which transforms non-convex OPF problems into convex quadratically-constrained quadratic programs (QCQPs) and can serve as an alternative to the common practice semidefinite programming (SDP) and second-order cone programming (SOCP) relaxations, (ii) we propose a penalization technique which is compatible with the SDP, SOCP, and parabolic relaxations and guarantees the recovery of feasible solutions for OPF, under certain assumptions. The proposed penalized convex relaxation can be used sequentially to find feasible and near-globally optimal solutions for challenging instances of OPF. Extensive numerical experiments on small and large-scale benchmark systems corroborate the efficacy of the proposed approach. By solving a few rounds of penalized convex relaxation, fully feasible solutions are obtained for benchmark test cases from [1]-[3] with as many as 13659 buses. In all cases, the solutions obtained are not more than 0.32% worse than the best-known solutions.

==> 300.csv <==
X, YSDP, CSDP, YSOCP, CSOCP, YPara, CPara



==> 39mod1.csv <==
X, YSDP, CSDP, YSOCP, CSOCP, YPara, CPara
1.000000, 0.024803, 10808.327961,  0.022516, 10810.484750, 0.115481, 10704.119151,
201.000000, 0.008049, 10894.191887,  0.008049, 10894.191913, 0.044835, 10832.315535,
401.000000, 0.004493, 10984.283971,  0.004493, 10984.283501, 0.037359, 10931.009691,
601.000000, 0.002705, 11069.461645,  0.002698, 11069.529340, 0.033772, 11027.417756,
801.000000, 0.002013, 11149.177015,  0.001994, 11149.406665, 0.031351, 11108.274571,
1001.000000, 0.001343, 11225.738432,  0.001323, 11226.045367, 0.029438, 11187.880752,
1201.000000, 0.000997, 11297.682903,  0.000981, 11298.027921, 0.028068, 11262.315296,
1401.000000, 0.000925, 11365.045099,  0.000908, 11365.414659, 0.027094, 11324.487136,
1601.000000, 0.001089, 11428.257841,  0.001071, 11428.640181, 0.026540, 11389.624225,
1801.000000, 0.001228, 11487.737491,  0.001207, 11488.124793, 0.025885, 11445.968055,
2001.000000, 0.001345, 11543.856344,  0.001320, 11544.243216, 0.025323, 11499.429786,
2201.000000, 0.001445, 11596.943724,  0.001417, 11597.326028, 0.024837, 11550.212224,
2401.000000, 0.001532, 11647.290095,  0.001502, 11647.664505, 0.024414, 11598.514877,
2601.000000, 0.001609, 11695.151335,  0.001575, 11695.514839, 0.024044, 11644.526945,
2801.000000, 0.001677, 11740.752731,  0.001654, 11740.574761, 0.023719, 11688.424140,
3001.000000, 0.001799, 11781.414444,  0.001780, 11780.741469, 0.023431, 11730.367634,
3201.000000, 0.001913, 11819.256392,  0.001891, 11818.314252, 0.023176, 11770.504215,
3401.000000, 0.002009, 11854.535409,  0.001984, 11853.351487, 0.022948, 11808.967027,
3601.000000, 0.002087, 11887.302440,  0.002061, 11885.974368, 0.022745, 11845.876616,
3801.000000, 0.002148, 11917.796875,  0.002122, 11916.445918, 0.022563, 11881.342057,
4001.000000, 0.002196, 11946.414190,  0.002172, 11945.118806, 0.022399, 11915.462093,
4201.000000, 0.002236, 11973.528054,  0.002213, 11972.316207, 0.022252, 11948.326211,
4401.000000, 0.002270, 11999.406706,  0.002248, 11998.280075, 0.022119, 11980.015620,
4601.000000, 0.002300, 12024.920887,  0.002281, 12025.039073, 0.021998, 12010.604135,
4801.000000, 0.002332, 12053.385366,  0.002312, 12053.478294, 0.021889, 12040.159015,
5001.000000, 0.002361, 12080.905058,  0.002342, 12080.970325, 0.021790, 12068.741633,
5201.000000, 0.002388, 12107.539168,  0.002370, 12107.574539, 0.021700, 12096.408153,
5401.000000, 0.002414, 12133.341753,  0.002396, 12133.345169, 0.021618, 12123.210020,
5601.000000, 0.002438, 12158.362197,  0.002420, 12158.331865, 0.021543, 12149.194530,
5801.000000, 0.002460, 12182.645733,  0.002443, 12182.580107, 0.021475, 12174.405192,
6001.000000, 0.002481, 12206.233898,  0.002464, 12206.132438, 0.021413, 12198.882141,
6201.000000, 0.002500, 12229.164937,  0.002484, 12229.027478, 0.021356, 12222.662497,
6401.000000, 0.002518, 12251.474186,  0.002502, 12251.301773, 0.021304, 12245.780612,
6601.000000, 0.002534, 12273.194363,  0.002520, 12272.990420, 0.021256, 12268.268372,
6801.000000, 0.002550, 12294.356278,  0.002535, 12294.126400, 0.021212, 12290.155407,
7001.000000, 0.002564, 12314.988520,  0.002550, 12314.743145, 0.021172, 12311.469321,
7201.000000, 0.002577, 12335.118851,  0.002563, 12334.874833, 0.021136, 12332.235857,
7401.000000, 0.002589, 12354.773625,  0.002575, 12354.558502, 0.021102, 12352.479052,
7601.000000, 0.002600, 12373.978510,  0.002586, 12373.831335, 0.021071, 12372.221417,
7801.000000, 0.002609, 12392.756339,  0.002595, 12392.725772, 0.021043, 12391.484047,
8001.000000, 0.002618, 12411.124326,  0.002603, 12411.253625, 0.021018, 12410.286730,
8201.000000, 0.002626, 12429.092909,  0.002610, 12429.402840, 0.020994, 12428.648071,
8401.000000, 0.002633, 12446.670356,  0.002616, 12447.152341, 0.020972, 12446.585577,
8601.000000, 0.002639, 12463.867590,  0.002621, 12464.496105, 0.020953, 12464.115745,
8801.000000, 0.002645, 12480.698532,  0.002625, 12481.445612, 0.020935, 12481.254138,
9001.000000, 0.002650, 12497.177972,  0.002629, 12498.020304, 0.020918, 12498.015457,
9201.000000, 0.002654, 12513.320079,  0.002633, 12514.240124, 0.020903, 12514.413605,
9401.000000, 0.002657, 12529.137950,  0.002636, 12530.122546, 0.020890, 12530.461741,
9601.000000, 0.002661, 12544.643575,  0.002638, 12545.683760, 0.020877, 12546.172336,
9801.000000, 0.002663, 12559.848071,  0.002640, 12560.936790, 0.020866, 12561.557220,
10001.000000, 0.002665, 12574.761705,  0.002642, 12575.893503, 0.020856, 12576.627626,
10201.000000, 0.002667, 12589.394080,  0.002643, 12590.564973, 0.020847, 12591.394228,
10401.000000, 0.002668, 12603.754233,  0.002644, 12604.960702, 0.020838, 12605.867183,
10601.000000, 0.002669, 12617.850590,  0.002644, 12619.088532, 0.020831, 12620.056156,
10801.000000, 0.002669, 12631.691242,  0.002644, 12632.959013, 0.020825, 12633.970360,
11001.000000, 0.002669, 12645.283796,  0.002643, 12646.578410, 0.020819, 12647.618580,
11201.000000, 0.002669, 12658.635406,  0.002643, 12659.953800, 0.020814, 12661.009197,
11401.000000, 0.002668, 12671.753021,  0.002642, 12673.095032, 0.020809, 12674.150218,
11601.000000, 0.002667, 12684.643171,  0.002641, 12686.005407, 0.020805, 12687.049295,
11801.000000, 0.002666, 12697.312117,  0.002639, 12698.693433, 0.020802, 12699.713744,
12001.000000, 0.002665, 12709.765846,  0.002637, 12711.165210, 0.020799, 12712.150569,
12201.000000, 0.002663, 12722.010094,  0.002636, 12723.424446, 0.020797, 12724.366476,
12401.000000, 0.002662, 12734.050360,  0.002633, 12735.480134, 0.020795, 12736.367890,
12601.000000, 0.002660, 12745.891921,  0.002631, 12747.334819, 0.020794, 12748.160973,
12801.000000, 0.002658, 12757.539883,  0.002629, 12758.994559, 0.020793, 12759.751641,
13001.000000, 0.002655, 12768.999034,  0.002626, 12770.464359, 0.020792, 12771.145551,
13201.000000, 0.002653, 12780.274167,  0.002624, 12781.748944, 0.020792, 12782.348164,
13401.000000, 0.002650, 12791.369782,  0.002621, 12792.851976, 0.020792, 12793.364720,
13601.000000, 0.002647, 12802.290248,  0.002618, 12803.780065, 0.020793, 12804.200240,
13801.000000, 0.002645, 12813.039784,  0.002615, 12814.536562, 0.020793, 12814.859575,
14001.000000, 0.002642, 12823.622463,  0.002612, 12825.123725, 0.020794, 12825.347382,
14201.000000, 0.002639, 12834.042223,  0.002609, 12835.548301, 0.020795, 12835.668145,
14401.000000, 0.002636, 12844.302874,  0.002605, 12845.812413, 0.020797, 12845.826192,
14601.000000, 0.002633, 12854.408101,  0.002602, 12855.921495, 0.020798, 12855.825681,
14801.000000, 0.002629, 12864.361471,  0.002599, 12865.876083, 0.020800, 12865.670630,
15001.000000, 0.002626, 12874.166442,  0.002595, 12875.682543, 0.020802, 12875.364917,
15201.000000, 0.002623, 12883.826362,  0.002592, 12885.344301, 0.020804, 12884.912266,
15401.000000, 0.002619, 12893.344475,  0.002588, 12894.862646, 0.020807, 12894.316288,
15601.000000, 0.002616, 12902.723942,  0.002585, 12904.241748, 0.020809, 12903.580477,
15801.000000, 0.002613, 12911.967806,  0.002581, 12913.483921, 0.020812, 12912.708175,
16001.000000, 0.002609, 12921.079034,  0.002578, 12922.594493, 0.020814, 12921.702655,
16201.000000, 0.002606, 12930.060556,  0.002574, 12931.574041, 0.020817, 12930.567050,
16401.000000, 0.002602, 12938.915022,  0.002571, 12940.425124, 0.020820, 12939.304404,
16601.000000, 0.002599, 12947.645337,  0.002567, 12949.152849, 0.020823, 12947.917659,
16801.000000, 0.002595, 12956.253953,  0.002564, 12957.758026, 0.020827, 12956.409632,
17001.000000, 0.002591, 12964.743571,  0.002560, 12966.244086, 0.020830, 12964.783136,
17201.000000, 0.002588, 12973.116641,  0.002556, 12974.614252, 0.020833, 12973.040803,
17401.000000, 0.002584, 12981.375582,  0.002553, 12982.868086, 0.020837, 12981.185294,
17601.000000, 0.002581, 12989.522755,  0.002549, 12991.010391, 0.020840, 12989.218806,
17801.000000, 0.002577, 12997.560451,  0.002546, 12999.043192, 0.020844, 12997.144156,
18001.000000, 0.002574, 13005.490902,  0.002542, 13006.968512, 0.020848, 13004.963475,
18201.000000, 0.002570, 13013.316278,  0.002538, 13014.788425, 0.020851, 13012.679165,
18401.000000, 0.002567, 13021.038693,  0.002535, 13022.505176, 0.020857, 13020.280164,
18601.000000, 0.002563, 13028.660203,  0.002531, 13030.120790, 0.020873, 13027.729082,
18801.000000, 0.002560, 13036.182867,  0.002528, 13037.637299, 0.020889, 13035.081725,
19001.000000, 0.002556, 13043.608475,  0.002524, 13045.056697, 0.020905, 13042.340152,
19201.000000, 0.002553, 13050.939085,  0.002521, 13052.380784, 0.020920, 13049.506307,
19401.000000, 0.002549, 13058.176495,  0.002517, 13059.611544, 0.020935, 13056.582081,
19601.000000, 0.002546, 13065.322566,  0.002514, 13066.751021, 0.020950, 13063.569283,
19801.000000, 0.002542, 13072.378945,  0.002510, 13073.800155, 0.020965, 13070.469716,
20001.000000, 0.002539, 13079.347398,  0.002507, 13080.761556, 0.020980, 13077.285096,
20201.000000, 0.002535, 13086.229599,  0.002503, 13087.636486, 0.020994, 13084.017111,
20401.000000, 0.002532, 13093.027116,  0.002500, 13094.426999, 0.021009, 13090.667399,
20601.000000, 0.002529, 13099.741706,  0.002497, 13101.134077, 0.021023, 13097.237550,
20801.000000, 0.002525, 13106.374750,  0.002493, 13107.759273, 0.021037, 13103.729111,
21001.000000, 0.002522, 13112.927757,  0.002490, 13114.304724, 0.021051, 13110.143596,
21201.000000, 0.002519, 13119.402313,  0.002487, 13120.771501, 0.021064, 13116.482462,
21401.000000, 0.002515, 13125.799859,  0.002484, 13127.161163, 0.021078, 13122.747147,
21601.000000, 0.002512, 13132.121620,  0.002480, 13133.475087, 0.021091, 13128.939034,
21801.000000, 0.002509, 13138.369135,  0.002477, 13139.714927, 0.021104, 13135.059483,
22001.000000, 0.002506, 13144.543701,  0.002474, 13145.881183, 0.021118, 13141.109811,
22201.000000, 0.002503, 13150.646669,  0.002471, 13151.976004, 0.021131, 13147.091308,
22401.000000, 0.002499, 13156.679187,  0.002468, 13158.000690, 0.021143, 13153.005224,
22601.000000, 0.002496, 13162.642498,  0.002465, 13163.955584, 0.021156, 13158.852780,
22801.000000, 0.002493, 13168.537948,  0.002461, 13169.842816, 0.021169, 13164.635173,
23001.000000, 0.002490, 13174.366650,  0.002458, 13175.663268, 0.021181, 13170.353558,
23201.000000, 0.002487, 13180.129784,  0.002455, 13181.418409, 0.021193, 13176.009072,
23401.000000, 0.002484, 13185.828535,  0.002452, 13187.108463, 0.021205, 13181.602819,
23601.000000, 0.002481, 13191.463794,  0.002449, 13192.735449, 0.021217, 13187.135877,
23801.000000, 0.002478, 13197.036939,  0.002446, 13198.300147, 0.021229, 13192.609299,
24001.000000, 0.002475, 13202.548803,  0.002443, 13203.803620, 0.021241, 13198.024112,
24201.000000, 0.002472, 13208.000490,  0.002441, 13209.246901, 0.021253, 13203.381319,
24401.000000, 0.002469, 13213.393013,  0.002438, 13214.631005, 0.021264, 13208.681897,
24601.000000, 0.002466, 13218.727263,  0.002435, 13219.957234, 0.021275, 13213.926804,
24801.000000, 0.002463, 13224.004397,  0.002432, 13225.225657, 0.021287, 13219.116974,
25001.000000, 0.002461, 13229.225339,  0.002429, 13230.438022, 0.021298, 13224.253316,
25201.000000, 0.002458, 13234.390759,  0.002426, 13235.595076, 0.021309, 13229.336728,
25401.000000, 0.002455, 13239.501811,  0.002424, 13240.697738, 0.021320, 13234.368068,
25601.000000, 0.002452, 13244.559410,  0.002421, 13245.747058, 0.021331, 13239.348201,
25801.000000, 0.002449, 13249.564209,  0.002418, 13250.743092, 0.021341, 13244.278012,
26001.000000, 0.002447, 13254.517157,  0.002415, 13255.687918, 0.021352, 13249.582335,
26201.000000, 0.002444, 13259.419078,  0.002413, 13260.581075, 0.021356, 13264.653591,
26401.000000, 0.002441, 13264.270677,  0.002410, 13265.424677, 0.021360, 13279.723163,
26601.000000, 0.002439, 13269.073055,  0.002408, 13270.218198, 0.021364, 13294.791067,
26801.000000, 0.002436, 13273.826680,  0.002405, 13274.963412, 0.021368, 13309.857061,
27001.000000, 0.002434, 13278.532417,  0.002402, 13279.660797, 0.021372, 13324.920969,
27201.000000, 0.002431, 13283.191003,  0.002400, 13284.311280, 0.021375, 13339.983018,
27401.000000, 0.002428, 13287.803176,  0.002397, 13288.914746, 0.021383, 13349.337239,
27601.000000, 0.002426, 13292.369639,  0.002395, 13293.473188, 0.021395, 13354.050603,
27801.000000, 0.002423, 13296.890973,  0.002392, 13297.985958, 0.021406, 13358.718306,
28001.000000, 0.002421, 13301.368103,  0.002390, 13302.454773, 0.021417, 13363.341189,
28201.000000, 0.002418, 13305.801709,  0.002387, 13306.879942, 0.021428, 13367.919931,
28401.000000, 0.002416, 13310.192190,  0.002385, 13311.262127, 0.021439, 13372.455217,
28601.000000, 0.002414, 13314.540318,  0.002383, 13315.601989, 0.021450, 13376.947675,
28801.000000, 0.002411, 13318.846586,  0.002380, 13319.900488, 0.021460, 13381.397942,
29001.000000, 0.002409, 13323.111882,  0.002378, 13324.157563, 0.021471, 13385.806656,
29201.000000, 0.002406, 13327.336814,  0.002376, 13328.373803, 0.021481, 13390.174419,
29401.000000, 0.002404, 13331.521706,  0.002373, 13332.550507, 0.021492, 13394.501823,
29601.000000, 0.002402, 13335.667266,  0.002371, 13336.688259, 0.021502, 13398.789458,
29801.000000, 0.002399, 13339.773934,  0.002369, 13340.786577, 0.021512, 13403.037898,
30001.000000, 0.002397, 13343.842691,  0.002366, 13344.847430, 0.021522, 13407.247708,
30201.000000, 0.002395, 13347.873524,  0.002364, 13348.869953, 0.021532, 13411.419435,
30401.000000, 0.002393, 13351.867519,  0.002362, 13352.855744, 0.021542, 13415.553625,
30601.000000, 0.002390, 13355.824641,  0.002360, 13356.804979, 0.021552, 13419.650804,
30801.000000, 0.002388, 13359.746008,  0.002358, 13360.718175, 0.021562, 13423.711494,
31001.000000, 0.002386, 13363.631661,  0.002355, 13364.596196, 0.021571, 13427.736204,
31201.000000, 0.002384, 13367.482261,  0.002353, 13368.438471, 0.021581, 13431.725436,
31401.000000, 0.002382, 13371.298124,  0.002351, 13372.246923, 0.021590, 13435.679679,
31601.000000, 0.002380, 13375.080058,  0.002349, 13376.020942, 0.021600, 13439.599414,
31801.000000, 0.002378, 13378.828541,  0.002347, 13379.761379, 0.021609, 13443.485111,
32001.000000, 0.002375, 13382.543699,  0.002345, 13383.468317, 0.021618, 13447.337244,
32201.000000, 0.002373, 13386.226151,  0.002343, 13387.143307, 0.021627, 13451.156257,
32401.000000, 0.002371, 13389.876166,  0.002341, 13390.785326, 0.021636, 13454.942599,
32601.000000, 0.002369, 13393.494533,  0.002339, 13394.396290, 0.021645, 13458.696710,
32801.000000, 0.002367, 13397.081683,  0.002337, 13397.975517, 0.021654, 13462.419017,
33001.000000, 0.002365, 13400.637685,  0.002335, 13401.523428, 0.021663, 13466.109946,
33201.000000, 0.002363, 13404.162937,  0.002333, 13405.041231, 0.021672, 13469.769908,
33401.000000, 0.002361, 13407.658218,  0.002331, 13408.529171, 0.021680, 13473.399311,
33601.000000, 0.002359, 13411.123744,  0.002329, 13411.986689, 0.021689, 13476.998556,
33801.000000, 0.002357, 13414.559905,  0.002327, 13415.415245, 0.021697, 13480.568032,
34001.000000, 0.002356, 13417.967283,  0.002325, 13418.815229, 0.021706, 13484.108130,
34201.000000, 0.002354, 13421.345863,  0.002323, 13422.186259, 0.021714, 13487.619223,
34401.000000, 0.002352, 13424.696011,  0.002322, 13425.528712, 0.021722, 13491.101687,
34601.000000, 0.002350, 13428.018698,  0.002320, 13428.843701, 0.021730, 13494.555885,
34801.000000, 0.002348, 13431.313673,  0.002318, 13432.131594, 0.021738, 13497.982178,
35001.000000, 0.002346, 13434.581281,  0.002316, 13435.391596, 0.021747, 13501.380922,
35201.000000, 0.002344, 13437.822501,  0.002314, 13438.625198, 0.021755, 13504.752447,
35401.000000, 0.002343, 13441.037040,  0.002313, 13441.832358, 0.021762, 13508.097112,
35601.000000, 0.002341, 13444.225222,  0.002311, 13445.013413, 0.021770, 13511.415247,
35801.000000, 0.002339, 13447.388032,  0.002309, 13448.169073, 0.021778, 13514.707178,
36001.000000, 0.002337, 13450.525145,  0.002307, 13451.298504, 0.021786, 13517.973231,
36201.000000, 0.002335, 13453.637086,  0.002306, 13454.403186, 0.021793, 13521.213723,
36401.000000, 0.002334, 13456.723946,  0.002304, 13457.483424, 0.021801, 13524.428968,
36601.000000, 0.002332, 13459.786713,  0.002302, 13460.538370, 0.021809, 13527.619270,
36801.000000, 0.002330, 13462.824773,  0.002300, 13463.569877, 0.021816, 13530.784935,
37001.000000, 0.002329, 13465.839347,  0.002299, 13466.576678, 0.021823, 13533.926257,
37201.000000, 0.002327, 13468.829796,  0.002297, 13469.560244, 0.021831, 13537.043532,
37401.000000, 0.002325, 13471.797109,  0.002296, 13472.520862, 0.021838, 13540.137045,
37601.000000, 0.002324, 13474.741332,  0.002294, 13475.457627, 0.021845, 13543.207081,
37801.000000, 0.002322, 13477.662746,  0.002292, 13478.372397, 0.021852, 13546.253915,
38001.000000, 0.002320, 13480.561621,  0.002291, 13481.263871, 0.021859, 13549.277822,
38201.000000, 0.002319, 13483.438250,  0.002289, 13484.133897, 0.021867, 13552.279072,
38401.000000, 0.002317, 13486.292827,  0.002288, 13486.981557, 0.021873, 13555.257932,
38601.000000, 0.002316, 13489.125941,  0.002286, 13489.807490, 0.021880, 13558.214660,
38801.000000, 0.002314, 13491.937307,  0.002284, 13492.611961, 0.021887, 13561.149511,
39001.000000, 0.002312, 13494.727185,  0.002283, 13495.395234, 0.021894, 13564.062739,
39201.000000, 0.002311, 13497.496596,  0.002281, 13498.157135, 0.021901, 13566.954596,
39401.000000, 0.002309, 13500.244728,  0.002280, 13500.899122, 0.021908, 13569.825317,
39601.000000, 0.002308, 13502.972894,  0.002278, 13503.619834, 0.021914, 13572.675154,
39801.000000, 0.002306, 13505.680519,  0.002277, 13506.320699, 0.021921, 13575.504338,
40001.000000, 0.002305, 13508.367842,  0.002275, 13509.001568, 0.021927, 13578.313108,
40201.000000, 0.002303, 13511.035625,  0.002274, 13511.662710, 0.021934, 13581.101685,
40401.000000, 0.002302, 13513.684113,  0.002272, 13514.304590, 0.021940, 13583.870299,
40601.000000, 0.002300, 13516.312960,  0.002271, 13516.926382, 0.021947, 13586.619169,
40801.000000, 0.002299, 13518.922390,  0.002270, 13519.529467, 0.021953, 13589.348525,
41001.000000, 0.002297, 13521.513173,  0.002268, 13522.114065, 0.021960, 13592.058573,
41201.000000, 0.002296, 13524.085270,  0.002267, 13524.679158, 0.021966, 13594.749526,
41401.000000, 0.002295, 13526.639103,  0.002265, 13527.226589, 0.021972, 13597.421528,
41601.000000, 0.002293, 13529.174374,  0.002264, 13529.755344, 0.021978, 13600.075001,
41801.000000, 0.002292, 13531.691547,  0.002263, 13532.265623, 0.021984, 13602.709923,
42001.000000, 0.002290, 13534.190563,  0.002261, 13534.758438, 0.021990, 13605.326576,
42201.000000, 0.002289, 13536.672415,  0.002260, 13537.233582, 0.021996, 13607.925150,
42401.000000, 0.002288, 13539.136187,  0.002258, 13539.691654, 0.022002, 13610.505842,
42601.000000, 0.002286, 13541.583250,  0.002257, 13542.131679, 0.022008, 13613.068846,
42801.000000, 0.002285, 13544.012579,  0.002256, 13544.555306, 0.022014, 13615.614347,
43001.000000, 0.002283, 13546.425269,  0.002254, 13546.961244, 0.022020, 13618.142532,
43201.000000, 0.002282, 13548.821202,  0.002253, 13549.351286, 0.022026, 13620.653592,
43401.000000, 0.002281, 13551.200862,  0.002252, 13551.723933, 0.022032, 13623.147691,
43601.000000, 0.002280, 13553.563502,  0.002251, 13554.081044, 0.022037, 13625.625021,
43801.000000, 0.002278, 13555.910539,  0.002249, 13556.421109, 0.022043, 13628.085749,
44001.000000, 0.002277, 13558.240890,  0.002248, 13558.745572, 0.022049, 13630.530054,
44201.000000, 0.002276, 13560.555990,  0.002247, 13561.054590, 0.022054, 13632.958106,
44401.000000, 0.002274, 13562.854734,  0.002245, 13563.347072, 0.022060, 13635.370069,
44601.000000, 0.002273, 13565.138272,  0.002244, 13565.624445, 0.022066, 13637.766111,
44801.000000, 0.002272, 13567.406390,  0.002243, 13567.886874, 0.022071, 13640.146397,
45001.000000, 0.002271, 13569.659242,  0.002242, 13570.133251, 0.022076, 13642.511083,
45201.000000, 0.002269, 13571.897383,  0.002240, 13572.365003, 0.022082, 13644.860325,
45401.000000, 0.002268, 13574.119982,  0.002239, 13574.581860, 0.022087, 13647.194291,
45601.000000, 0.002267, 13576.328410,  0.002238, 13576.783976, 0.022093, 13649.513098,
45801.000000, 0.002266, 13578.521596,  0.002237, 13578.971503, 0.022098, 13651.816988,
46001.000000, 0.002264, 13580.700986,  0.002236, 13581.144591, 0.022103, 13654.106023,
46201.000000, 0.002263, 13582.865727,  0.002235, 13583.303388, 0.022108, 13656.380380,
46401.000000, 0.002262, 13585.016294,  0.002233, 13585.448033, 0.022114, 13658.640213,
46601.000000, 0.002261, 13587.152524,  0.002232, 13587.578737, 0.022119, 13660.885661,
46801.000000, 0.002260, 13589.275488,  0.002231, 13589.695455, 0.022124, 13663.116832,
47001.000000, 0.002259, 13591.384048,  0.002230, 13591.798509, 0.022129, 13665.333951,
47201.000000, 0.002257, 13593.479340,  0.002229, 13593.887978, 0.022134, 13667.537069,
47401.000000, 0.002256, 13595.561161,  0.002228, 13595.964060, 0.022139, 13669.726325,
47601.000000, 0.002255, 13597.629674,  0.002226, 13598.026693, 0.022144, 13671.901965,
47801.000000, 0.002254, 13599.684908,  0.002225, 13600.076202, 0.022149, 13674.064007,
48001.000000, 0.002253, 13601.727135,  0.002224, 13602.112657, 0.022154, 13676.212595,
48201.000000, 0.002252, 13603.756374,  0.002223, 13604.136177, 0.022159, 13678.347902,
48401.000000, 0.002251, 13605.772749,  0.002222, 13606.146911, 0.022164, 13680.470047,
48601.000000, 0.002249, 13607.776507,  0.002221, 13608.145026, 0.022168, 13682.579124,
48801.000000, 0.002248, 13609.767979,  0.002220, 13610.130452, 0.022173, 13684.675278,
49001.000000, 0.002247, 13611.746337,  0.002219, 13612.103517, 0.022178, 13686.758642,
49201.000000, 0.002246, 13613.712657,  0.002218, 13614.064270, 0.022183, 13688.829307,
49401.000000, 0.002245, 13615.666833,  0.002217, 13616.012827, 0.022187, 13690.887430,
49601.000000, 0.002244, 13617.608837,  0.002216, 13617.949755, 0.022192, 13692.933095,
49801.000000, 0.002243, 13619.538933,  0.002215, 13619.873830, 0.022197, 13694.966444,
50001.000000, 0.002242, 13621.457085,  0.002214, 13621.786504, 0.022201, 13696.987564,
50201.000000, 0.002241, 13623.363519,  0.002213, 13623.687441, 0.022206, 13698.996605,
50401.000000, 0.002240, 13625.258345,  0.002212, 13625.576756, 0.022210, 13700.993642,
50601.000000, 0.002239, 13627.141562,  0.002211, 13627.454620, 0.022215, 13702.978833,
50801.000000, 0.002238, 13629.013773,  0.002209, 13629.321404, 0.022219, 13704.952241,
51001.000000, 0.002237, 13630.874283,  0.002208, 13631.176043, 0.022224, 13706.913970,
51201.000000, 0.002236, 13632.723185,  0.002207, 13633.020401, 0.022228, 13708.864197,
51401.000000, 0.002235, 13634.561759,  0.002207, 13634.852754, 0.022233, 13710.802954,
51601.000000, 0.002234, 13636.388576,  0.002206, 13636.674579, 0.022237, 13712.730329,
51801.000000, 0.002233, 13638.204805,  0.002205, 13638.485584, 0.022241, 13714.646496,
52001.000000, 0.002232, 13640.010305,  0.002204, 13640.285666, 0.022246, 13716.551530,
52201.000000, 0.002231, 13641.805020,  0.002203, 13642.075594, 0.022250, 13718.445523,
52401.000000, 0.002230, 13643.589166,  0.002202, 13643.854080, 0.022254, 13720.328584,
52601.000000, 0.002229, 13645.362798,  0.002201, 13645.622384, 0.022258, 13722.200795,
52801.000000, 0.002228, 13647.126055,  0.002200, 13647.380378, 0.022263, 13724.062265,
53001.000000, 0.002227, 13648.878947,  0.002199, 13649.128061, 0.022267, 13725.913082,
53201.000000, 0.002226, 13650.621610,  0.002198, 13650.865534, 0.022271, 13727.753352,
53401.000000, 0.002225, 13652.354503,  0.002197, 13652.592960, 0.022275, 13729.583145,
53601.000000, 0.002224, 13654.076576,  0.002196, 13654.310218, 0.022279, 13731.402586,
53801.000000, 0.002223, 13655.789508,  0.002195, 13656.018081, 0.022283, 13733.211733,
54001.000000, 0.002222, 13657.492161,  0.002194, 13657.715148, 0.022287, 13735.010695,
54201.000000, 0.002221, 13659.184666,  0.002193, 13659.402999, 0.022291, 13736.799555,
54401.000000, 0.002220, 13660.867841,  0.002192, 13661.081032, 0.022295, 13738.578395,
54601.000000, 0.002219, 13662.541369,  0.002191, 13662.749544, 0.022299, 13740.347315,
54801.000000, 0.002219, 13664.205413,  0.002191, 13664.408552, 0.022303, 13742.106391,
55001.000000, 0.002218, 13665.860059,  0.002190, 13666.058137, 0.022307, 13743.855708,
55201.000000, 0.002217, 13667.505261,  0.002189, 13667.698861, 0.022311, 13745.595352,
55401.000000, 0.002216, 13669.141229,  0.002188, 13669.329853, 0.022315, 13747.325400,
55601.000000, 0.002215, 13670.768427,  0.002187, 13670.951657, 0.022319, 13749.045948,
55801.000000, 0.002214, 13672.385652,  0.002186, 13672.563885, 0.022323, 13750.757065,
56001.000000, 0.002213, 13673.994311,  0.002185, 13674.167648, 0.022327, 13752.458834,
56201.000000, 0.002212, 13675.593963,  0.002185, 13675.762393, 0.022330, 13754.151332,
56401.000000, 0.002212, 13677.184694,  0.002184, 13677.348201, 0.022334, 13755.834634,
56601.000000, 0.002211, 13678.767095,  0.002183, 13678.925292, 0.022338, 13757.508822,
56801.000000, 0.002210, 13680.339927,  0.002182, 13680.493665, 0.022342, 13759.173943,
57001.000000, 0.002209, 13681.904502,  0.002181, 13682.053400, 0.022345, 13760.830152,
57201.000000, 0.002208, 13683.460886,  0.002180, 13683.604568, 0.022349, 13762.477429,
57401.000000, 0.002207, 13685.007957,  0.002180, 13685.147237, 0.022353, 13764.115903,
57601.000000, 0.002206, 13686.546942,  0.002179, 13686.681483, 0.022356, 13765.745654,
57801.000000, 0.002206, 13688.078051,  0.002178, 13688.207376, 0.022360, 13767.366722,
58001.000000, 0.002205, 13689.600006,  0.002177, 13689.724986, 0.022363, 13768.979189,
58201.000000, 0.002204, 13691.114134,  0.002176, 13691.234380, 0.022367, 13770.583103,
58401.000000, 0.002203, 13692.620508,  0.002175, 13692.736128, 0.022371, 13772.178593,
58601.000000, 0.002202, 13694.117923,  0.002175, 13694.228802, 0.022374, 13773.765670,
58801.000000, 0.002202, 13695.607764,  0.002174, 13695.714041, 0.022378, 13775.344404,
59001.000000, 0.002201, 13697.089689,  0.002173, 13697.191248, 0.022381, 13776.914911,
59201.000000, 0.002200, 13698.564091,  0.002172, 13698.660509, 0.022385, 13778.477236,
59401.000000, 0.002199, 13700.029774,  0.002172, 13700.122031, 0.022388, 13780.031427,
59601.000000, 0.002198, 13701.488156,  0.002171, 13701.575798, 0.022392, 13781.577554,
59801.000000, 0.002198, 13702.939302,  0.002170, 13703.022385, 0.022395, 13783.115684,
60001.000000, 0.002197, 13704.382335,  0.002169, 13704.460329, 0.022398, 13784.645850,
60201.000000, 0.002196, 13705.817370,  0.002168, 13705.891292, 0.022402, 13786.168192,
60401.000000, 0.002195, 13707.245255,  0.002168, 13707.314603, 0.022405, 13787.682724,
60601.000000, 0.002195, 13708.665780,  0.002167, 13708.730545, 0.022408, 13789.189525,
60801.000000, 0.002194, 13710.078808,  0.002166, 13710.139105, 0.022412, 13790.688612,
61001.000000, 0.002193, 13711.484594,  0.002166, 13711.540340, 0.022415, 13792.180099,
61201.000000, 0.002192, 13712.883482,  0.002165, 13712.934312, 0.022418, 13793.663973,
61401.000000, 0.002192, 13714.274284,  0.002164, 13714.321075, 0.022422, 13795.140415,
61601.000000, 0.002191, 13715.658351,  0.002163, 13715.700687, 0.022425, 13796.609376,
61801.000000, 0.002190, 13717.035309,  0.002163, 13717.073209, 0.022428, 13798.070941,
62001.000000, 0.002189, 13718.405215,  0.002162, 13718.438682, 0.022431, 13799.525193,
62201.000000, 0.002189, 13719.768071,  0.002161, 13719.797191, 0.022435, 13800.972138,
62401.000000, 0.002188, 13721.124035,  0.002160, 13721.148764, 0.022438, 13802.411854,
62601.000000, 0.002187, 13722.473161,  0.002160, 13722.493545, 0.022441, 13803.844480,
62801.000000, 0.002186, 13723.815402,  0.002159, 13723.831421, 0.022444, 13805.269929,
63001.000000, 0.002186, 13725.151306,  0.002158, 13725.162455, 0.022447, 13806.688338,
63201.000000, 0.002185, 13726.479542,  0.002158, 13726.486855, 0.022450, 13808.099813,
63401.000000, 0.002184, 13727.801595,  0.002157, 13727.804674, 0.022453, 13809.504292,
63601.000000, 0.002184, 13729.117075,  0.002156, 13729.115721, 0.022456, 13810.901863,
63801.000000, 0.002183, 13730.426380,  0.002156, 13730.420289, 0.022460, 13812.292540,
64001.000000, 0.002182, 13731.728259,  0.002155, 13731.718348, 0.022463, 13813.676498,
64201.000000, 0.002182, 13733.024117,  0.002154, 13733.009946, 0.022466, 13815.053753,
64401.000000, 0.002181, 13734.313495,  0.002154, 13734.295673, 0.022469, 13816.424234,
64601.000000, 0.002180, 13735.596550,  0.002153, 13735.573963, 0.022472, 13817.788112,
64801.000000, 0.002179, 13736.873278,  0.002152, 13736.846479, 0.022475, 13819.145380,
65001.000000, 0.002179, 13738.144237,  0.002152, 13738.112808, 0.022478, 13820.495927,
65201.000000, 0.002178, 13739.407995,  0.002151, 13739.372762, 0.022481, 13821.840398,
65401.000000, 0.002177, 13740.666027,  0.002150, 13740.627168, 0.022483, 13823.178212,
65601.000000, 0.002177, 13741.917866,  0.002150, 13741.874440, 0.022486, 13824.509620,
65801.000000, 0.002176, 13743.163665,  0.002149, 13743.116096, 0.022489, 13825.834654,
66001.000000, 0.002175, 13744.403418,  0.002148, 13744.351640, 0.022492, 13827.153306,
66201.000000, 0.002175, 13745.637166,  0.002148, 13745.581275, 0.022495, 13828.465886,
66401.000000, 0.002174, 13746.865011,  0.002147, 13746.804967, 0.022498, 13829.772044,
66601.000000, 0.002174, 13748.086834,  0.002146, 13748.022759, 0.022501, 13831.072220,
66801.000000, 0.002173, 13749.302843,  0.002146, 13749.234695, 0.022504, 13832.366197,
67001.000000, 0.002172, 13750.513024,  0.002145, 13750.440818, 0.022506, 13833.654085,
67201.000000, 0.002172, 13751.717420,  0.002144, 13751.641173, 0.022509, 13834.935877,
67401.000000, 0.002171, 13752.916606,  0.002144, 13752.835795, 0.022512, 13836.211937,
67601.000000, 0.002170, 13754.109087,  0.002143, 13754.024732, 0.022515, 13837.481803,
67801.000000, 0.002170, 13755.296387,  0.002143, 13755.208026, 0.022518, 13838.745904,
68001.000000, 0.002169, 13756.478546,  0.002142, 13756.385799, 0.022520, 13840.003995,
68201.000000, 0.002168, 13757.654118,  0.002141, 13757.557929, 0.022523, 13841.256407,
68401.000000, 0.002168, 13758.824741,  0.002141, 13758.724448, 0.022526, 13842.503591,
68601.000000, 0.002167, 13759.989760,  0.002140, 13759.885572, 0.022528, 13843.743694,
68801.000000, 0.002167, 13761.149374,  0.002140, 13761.041337, 0.022531, 13844.978797,
69001.000000, 0.002166, 13762.303575,  0.002139, 13762.191607, 0.022534, 13846.208361,
69201.000000, 0.002165, 13763.452452,  0.002138, 13763.336432, 0.022537, 13847.432095,
69401.000000, 0.002165, 13764.595876,  0.002138, 13764.476013, 0.022539, 13848.650329,
69601.000000, 0.002164, 13765.734111,  0.002137, 13765.610872, 0.022542, 13849.863166,
69801.000000, 0.002164, 13766.867027,  0.002137, 13766.739435, 0.022544, 13851.070290,
70001.000000, 0.002163, 13767.994715,  0.002136, 13767.863177, 0.022547, 13852.272059,
70201.000000, 0.002162, 13769.117157,  0.002135, 13768.981825, 0.022550, 13853.469292,
70401.000000, 0.002162, 13770.234557,  0.002135, 13770.095333, 0.022552, 13854.659425,
70601.000000, 0.002161, 13771.346782,  0.002134, 13771.203737, 0.022555, 13855.844885,
70801.000000, 0.002161, 13772.453932,  0.002134, 13772.307072, 0.022557, 13857.025160,
71001.000000, 0.002160, 13773.556519,  0.002133, 13773.405460, 0.022560, 13858.200168,
71201.000000, 0.002159, 13774.653062,  0.002133, 13774.498765, 0.022562, 13859.369483,
71401.000000, 0.002159, 13775.745231,  0.002132, 13775.587018, 0.022565, 13860.535749,
71601.000000, 0.002158, 13776.832407,  0.002131, 13776.670430, 0.022567, 13861.695089,
71801.000000, 0.002158, 13777.914614,  0.002131, 13777.748947, 0.022570, 13862.849515,
72001.000000, 0.002157, 13778.992007,  0.002130, 13778.822601, 0.022572, 13863.997404,
72201.000000, 0.002157, 13780.064561,  0.002130, 13779.891429, 0.022575, 13865.142868,
72401.000000, 0.002156, 13781.132307,  0.002129, 13780.955463, 0.022577, 13866.280259,
72601.000000, 0.002156, 13782.195282,  0.002129, 13782.014735, 0.022580, 13867.416126,
72801.000000, 0.002155, 13783.253515,  0.002128, 13783.069281, 0.022582, 13868.543765,
73001.000000, 0.002154, 13784.307041,  0.002128, 13784.119128, 0.022585, 13869.669548,
73201.000000, 0.002154, 13785.356436,  0.002127, 13785.164403, 0.022587, 13870.789046,
73401.000000, 0.002153, 13786.400094,  0.002126, 13786.204863, 0.022590, 13871.901614,
73601.000000, 0.002153, 13787.440250,  0.002126, 13787.240814, 0.022592, 13873.013249,
73801.000000, 0.002152, 13788.474753,  0.002125, 13788.272193, 0.022594, 13874.115890,
74001.000000, 0.002152, 13789.505713,  0.002125, 13789.299036, 0.022597, 13875.215371,
74201.000000, 0.002151, 13790.531095,  0.002124, 13790.321367, 0.022599, 13876.313211,
74401.000000, 0.002151, 13791.552543,  0.002124, 13791.339221, 0.022601, 13877.400998,
74601.000000, 0.002150, 13792.569593,  0.002123, 13792.352625, 0.022604, 13878.487735,
74801.000000, 0.002150, 13793.582153,  0.002123, 13793.361613, 0.022606, 13879.568978,
75001.000000, 0.002149, 13794.590801,  0.002122, 13794.366211, 0.022608, 13880.644761,
75201.000000, 0.002149, 13795.594044,  0.002122, 13795.366538, 0.022611, 13881.712760,
75401.000000, 0.002148, 13796.593490,  0.002121, 13796.362356, 0.022613, 13882.784222,
75601.000000, 0.002147, 13797.588623,  0.002121, 13797.354053, 0.022615, 13883.835222,
75801.000000, 0.002147, 13798.579470,  0.002120, 13798.341291, 0.022618, 13884.886846,
76001.000000, 0.002146, 13799.566632,  0.002120, 13799.324465, 0.022620, 13885.935172,
76201.000000, 0.002146, 13800.548424,  0.002119, 13800.303332, 0.022623, 13886.976601,
76401.000000, 0.002145, 13801.526586,  0.002119, 13801.278010, 0.022625, 13888.011402,
76601.000000, 0.002145, 13802.500575,  0.002118, 13802.248434, 0.022627, 13889.043384,
76801.000000, 0.002144, 13803.470473,  0.002118, 13803.214906, 0.022630, 13890.069185,
77001.000000, 0.002144, 13804.436137,  0.002117, 13804.177176, 0.022632, 13891.089620,
77201.000000, 0.002143, 13805.398327,  0.002117, 13805.135271, 0.022635, 13892.108306,
77401.000000, 0.002143, 13806.355331,  0.002116, 13806.089403, 0.022637, 13893.118634,
77601.000000, 0.002142, 13807.308909,  0.002116, 13807.039505, 0.022639, 13894.125284,
77801.000000, 0.002142, 13808.258926,  0.002115, 13807.985706, 0.022642, 13895.127365,
78001.000000, 0.002141, 13809.204448,  0.002115, 13808.927822, 0.022644, 13896.125511,
78201.000000, 0.002141, 13810.145997,  0.002114, 13809.865900, 0.022646, 13897.119378,
78401.000000, 0.002140, 13811.083066,  0.002114, 13810.800142, 0.022649, 13898.109222,
78601.000000, 0.002140, 13812.016777,  0.002113, 13811.730583, 0.022651, 13899.094966,
78801.000000, 0.002139, 13812.946659,  0.002113, 13812.656956, 0.022654, 13900.076696,
79001.000000, 0.002139, 13813.873129,  0.002112, 13813.579570, 0.022656, 13901.054401,
79201.000000, 0.002139, 13814.795255,  0.002112, 13814.498356, 0.022658, 13902.028088,
79401.000000, 0.002138, 13815.713576,  0.002111, 13815.413341, 0.022660, 13902.997819,
79601.000000, 0.002138, 13816.627519,  0.002111, 13816.324546, 0.022663, 13903.963603,
79801.000000, 0.002137, 13817.538273,  0.002111, 13817.231996, 0.022665, 13904.925461,
80001.000000, 0.002137, 13818.445288,  0.002110, 13818.135714, 0.022667, 13905.883463,
80201.000000, 0.002136, 13819.348586,  0.002110, 13819.035724, 0.022670, 13906.837554,
80401.000000, 0.002136, 13820.248186,  0.002109, 13819.932146, 0.022672, 13907.787809,
80601.000000, 0.002135, 13821.144116,  0.002109, 13820.824807, 0.022674, 13908.734209,
80801.000000, 0.002135, 13822.036396,  0.002108, 13821.713737, 0.022676, 13909.676858,
81001.000000, 0.002134, 13822.925051,  0.002108, 13822.599145, 0.022678, 13910.615712,
81201.000000, 0.002134, 13823.810164,  0.002107, 13823.480959, 0.022681, 13911.550805,
81401.000000, 0.002133, 13824.691572,  0.002107, 13824.359201, 0.022683, 13912.482156,
81601.000000, 0.002133, 13825.569481,  0.002106, 13825.233893, 0.022685, 13913.409817,
81801.000000, 0.002132, 13826.443854,  0.002106, 13826.105157, 0.022687, 13914.333789,
82001.000000, 0.002132, 13827.314712,  0.002106, 13826.972717, 0.022689, 13915.254103,
82201.000000, 0.002132, 13828.182136,  0.002105, 13827.836891, 0.022692, 13916.170758,
82401.000000, 0.002131, 13829.045965,  0.002105, 13828.697702, 0.022694, 13917.083799,
82601.000000, 0.002131, 13829.906404,  0.002104, 13829.554969, 0.022696, 13917.993266,
82801.000000, 0.002130, 13830.763413,  0.002104, 13830.408722, 0.022698, 13918.899137,
83001.000000, 0.002130, 13831.617013,  0.002103, 13831.259172, 0.022700, 13919.801465,
83201.000000, 0.002129, 13832.467286,  0.002103, 13832.106242, 0.022702, 13920.700229,
83401.000000, 0.002129, 13833.314067,  0.002103, 13832.949950, 0.022704, 13921.595514,
83601.000000, 0.002129, 13834.157621,  0.002102, 13833.790325, 0.022706, 13922.487312,
83801.000000, 0.002128, 13834.998328,  0.002102, 13834.627379, 0.022708, 13923.375625,
84001.000000, 0.002128, 13835.835191,  0.002101, 13835.461133, 0.022711, 13924.260493,
84201.000000, 0.002127, 13836.668228,  0.002101, 13836.291611, 0.022713, 13925.141917,
84401.000000, 0.002127, 13837.498464,  0.002100, 13837.118828, 0.022715, 13926.019957,
84601.000000, 0.002126, 13838.325582,  0.002100, 13837.942907, 0.022717, 13926.894593,
84801.000000, 0.002126, 13839.149956,  0.002100, 13838.763565, 0.022719, 13927.765852,
85001.000000, 0.002126, 13839.970028,  0.002099, 13839.581223, 0.022721, 13928.633792,
85201.000000, 0.002125, 13840.787992,  0.002099, 13840.395499, 0.022723, 13929.498394,
85401.000000, 0.002125, 13841.602267,  0.002098, 13841.206713, 0.022725, 13930.359657,
85601.000000, 0.002124, 13842.412810,  0.002098, 13842.014782, 0.022727, 13931.217672,
85801.000000, 0.002124, 13843.221326,  0.002098, 13842.819727, 0.022729, 13932.072384,
86001.000000, 0.002123, 13844.025565,  0.002097, 13843.621561, 0.022731, 13932.923864,
86201.000000, 0.002123, 13844.827318,  0.002097, 13844.420310, 0.022733, 13933.772103,
86401.000000, 0.002123, 13845.626054,  0.002096, 13845.216083, 0.022735, 13934.617116,
86601.000000, 0.002122, 13846.421671,  0.002096, 13846.008613, 0.022737, 13935.458943,
86801.000000, 0.002122, 13847.214241,  0.002096, 13846.798201, 0.022739, 13936.297593,
87001.000000, 0.002121, 13848.004338,  0.002095, 13847.584772, 0.022741, 13937.133086,
87201.000000, 0.002121, 13848.790875,  0.002095, 13848.368447, 0.022743, 13937.965434,
87401.000000, 0.002121, 13849.573800,  0.002094, 13849.148936, 0.022745, 13938.794663,
87601.000000, 0.002120, 13850.354369,  0.002094, 13849.926562, 0.022747, 13939.620726,
87801.000000, 0.002120, 13851.131985,  0.002094, 13850.701241, 0.022748, 13940.443818,
88001.000000, 0.002119, 13851.907274,  0.002093, 13851.472986, 0.022750, 13941.263784,
88201.000000, 0.002119, 13852.678417,  0.002093, 13852.241823, 0.022752, 13942.080695,
88401.000000, 0.002119, 13853.447264,  0.002092, 13853.007761, 0.022754, 13942.894583,
88601.000000, 0.002118, 13854.213225,  0.002092, 13853.770817, 0.022756, 13943.705434,
88801.000000, 0.002118, 13854.976315,  0.002092, 13854.531008, 0.022758, 13944.513280,
89001.000000, 0.002117, 13855.736547,  0.002091, 13855.288356, 0.022760, 13945.318168,
89201.000000, 0.002117, 13856.493942,  0.002091, 13856.042972, 0.022762, 13946.120081,
89401.000000, 0.002117, 13857.249151,  0.002090, 13856.794570, 0.022764, 13946.919034,
89601.000000, 0.002116, 13858.000275,  0.002090, 13857.543470, 0.022765, 13947.715068,
89801.000000, 0.002116, 13858.749312,  0.002090, 13858.289586, 0.022767, 13948.508162,
90001.000000, 0.002116, 13859.496076,  0.002089, 13859.033041, 0.022769, 13949.298370,
90201.000000, 0.002115, 13860.238879,  0.002089, 13859.773538, 0.022771, 13950.085688,
90401.000000, 0.002115, 13860.979638,  0.002089, 13860.511504, 0.022773, 13950.870140,
90601.000000, 0.002114, 13861.717535,  0.002088, 13861.246541, 0.022775, 13951.651739,
90801.000000, 0.002114, 13862.453436,  0.002088, 13861.978974, 0.022776, 13952.430513,
91001.000000, 0.002114, 13863.185339,  0.002088, 13862.708721, 0.022778, 13953.206441,
91201.000000, 0.002113, 13863.915853,  0.002087, 13863.435795, 0.022780, 13953.979590,
91401.000000, 0.002113, 13864.642475,  0.002087, 13864.160201, 0.022782, 13954.749913,
91601.000000, 0.002113, 13865.367589,  0.002086, 13864.881966, 0.022784, 13955.517490,
91801.000000, 0.002112, 13866.089505,  0.002086, 13865.601101, 0.022785, 13956.282301,
92001.000000, 0.002112, 13866.808790,  0.002086, 13866.317723, 0.022787, 13957.044374,
92201.000000, 0.002111, 13867.524895,  0.002085, 13867.031639, 0.022789, 13957.803699,
92401.000000, 0.002111, 13868.239555,  0.002085, 13867.742862, 0.022791, 13958.560321,
92601.000000, 0.002111, 13868.950407,  0.002085, 13868.451729, 0.022792, 13959.314245,
92801.000000, 0.002110, 13869.659989,  0.002084, 13869.157815, 0.022794, 13960.065485,
93001.000000, 0.002110, 13870.365722,  0.002084, 13869.861470, 0.022796, 13960.814040,
93201.000000, 0.002110, 13871.069565,  0.002084, 13870.563284, 0.022798, 13961.559950,
93401.000000, 0.002109, 13871.771543,  0.002083, 13871.261192, 0.022799, 13962.303224,
93601.000000, 0.002109, 13872.470343,  0.002083, 13871.957294, 0.022801, 13963.043859,
93801.000000, 0.002109, 13873.166002,  0.002083, 13872.650905, 0.022803, 13963.781887,
94001.000000, 0.002108, 13873.859828,  0.002082, 13873.342040, 0.022804, 13964.517300,
94201.000000, 0.002108, 13874.551185,  0.002082, 13874.030714, 0.022806, 13965.250155,
94401.000000, 0.002108, 13875.240086,  0.002082, 13874.716938, 0.022808, 13965.980409,
94601.000000, 0.002107, 13875.927209,  0.002081, 13875.400726, 0.022810, 13966.708116,
94801.000000, 0.002107, 13876.610641,  0.002081, 13876.082194, 0.022811, 13967.433297,
95001.000000, 0.002106, 13877.292182,  0.002080, 13876.761045, 0.022813, 13968.155926,
95201.000000, 0.002106, 13877.971391,  0.002080, 13877.437605, 0.022815, 13968.876039,
95401.000000, 0.002106, 13878.648272,  0.002080, 13878.111778, 0.022816, 13969.593662,
95601.000000, 0.002105, 13879.322643,  0.002079, 13878.783691, 0.022818, 13970.308785,
95801.000000, 0.002105, 13879.994713,  0.002079, 13879.453029, 0.022820, 13971.021425,
96001.000000, 0.002105, 13880.665105,  0.002079, 13880.120129, 0.022821, 13971.731609,
96201.000000, 0.002104, 13881.331813,  0.002078, 13880.784896, 0.022823, 13972.439336,
96401.000000, 0.002104, 13881.997527,  0.002078, 13881.447451, 0.022824, 13973.144625,
96601.000000, 0.002104, 13882.659598,  0.002078, 13882.107479, 0.022826, 13973.847493,
96801.000000, 0.002103, 13883.320099,  0.002078, 13882.765429, 0.022828, 13974.547943,
97001.000000, 0.002103, 13883.978170,  0.002077, 13883.420876, 0.022829, 13975.245981,
97201.000000, 0.002103, 13884.634099,  0.002077, 13884.074161, 0.022831, 13975.941658,
97401.000000, 0.002102, 13885.287695,  0.002077, 13884.725187, 0.022832, 13976.634943,
97601.000000, 0.002102, 13885.938966,  0.002076, 13885.373963, 0.022834, 13977.325867,
97801.000000, 0.002102, 13886.588133,  0.002076, 13886.020503, 0.022836, 13978.014436,
98001.000000, 0.002101, 13887.234928,  0.002076, 13886.664818, 0.022837, 13978.700673,
98201.000000, 0.002101, 13887.880245,  0.002075, 13887.307036, 0.022839, 13979.384578,
98401.000000, 0.002101, 13888.522012,  0.002075, 13887.946822, 0.022840, 13980.066162,
98601.000000, 0.002100, 13889.162932,  0.002075, 13888.584646, 0.022842, 13980.745459,
98801.000000, 0.002100, 13889.800308,  0.002074, 13889.220067, 0.022844, 13981.422452,
99001.000000, 0.002100, 13890.436865,  0.002074, 13889.853433, 0.022845, 13982.097172,
99201.000000, 0.002100, 13891.070593,  0.002074, 13890.484643, 0.022847, 13982.769641,
99401.000000, 0.002099, 13891.702157,  0.002073, 13891.114433, 0.022848, 13983.439821,
99601.000000, 0.002099, 13892.330900,  0.002073, 13891.740638, 0.022850, 13984.107773,
99801.000000, 0.002099, 13892.958197,  0.002073, 13892.365445, 0.022851, 13984.773493,


==> 5pjm.csv <==
    X,       YSDP,      CSDP,         YSOCP,     CSOCP,       YPara,     CPara
5.000000, 0.014122, 16636.013722,  0.108351, 15026.972583, 0.115094, 14810.789383,
5.203758, 0.014115, 16636.032932,  0.106331, 15027.550340, 0.114791, 14810.853769,
5.415819, 0.014108, 16636.053727,  0.104351, 15028.139097, 0.114476, 14810.923354,
5.636522, 0.014100, 16636.076237,  0.102409, 15028.739034, 0.114148, 14810.998548,
5.866219, 0.014092, 16636.100602,  0.100505, 15029.350339, 0.113808, 14811.079798,
6.105277, 0.014084, 16636.126974,  0.098638, 15029.973188, 0.113455, 14811.167581,
6.354076, 0.014076, 16636.155519,  0.096808, 15030.607773, 0.113089, 14811.262415,
6.613014, 0.014067, 16636.186414,  0.095014, 15031.254279, 0.112708, 14811.364854,
6.882505, 0.014058, 16636.219852,  0.093255, 15031.912893, 0.112313, 14811.475497,
7.162978, 0.014048, 16636.256041,  0.091531, 15032.583804, 0.111903, 14811.594987,
7.454880, 0.014038, 16636.295205,  0.089829, 15033.272077, 0.111477, 14811.724016,
8.403919, 0.014006, 16636.433084,  0.084868, 15035.437009, 0.110101, 14812.176070,
8.746392, 0.013994, 16636.486787,  0.083280, 15036.185858, 0.109607, 14812.351283,
9.102821, 0.013982, 16636.544896,  0.081723, 15036.948668, 0.109095, 14812.540360,
9.859846, 0.013956, 16636.675791,  0.078701, 15038.517031, 0.107863, 14812.953511,
10.261650, 0.013942, 16636.749383,  0.077236, 15039.323018, 0.107075, 14813.174316,
10.679828, 0.013928, 16636.828996,  0.075800, 15040.143833, 0.106259, 14813.412153,
11.115048, 0.013913, 16636.915119,  0.074393, 15040.979692, 0.105413, 14813.668286,
11.568003, 0.013898, 16637.008279,  0.073014, 15041.830815, 0.104537, 14813.944065,
12.039417, 0.013882, 16637.109045,  0.071663, 15042.697419, 0.103630, 14814.240931,
12.530042, 0.013865, 16637.218032,  0.070339, 15043.579722, 0.102691, 14814.560425,
13.040661, 0.013848, 16637.335903,  0.069042, 15044.477942, 0.101855, 14814.904190,
13.572088, 0.013830, 16637.463376,  0.067772, 15045.392293, 0.101221, 14815.273982,
14.125172, 0.013811, 16637.601223,  0.066528, 15046.322991, 0.100565, 14815.671672,
14.700794, 0.013791, 16637.750278,  0.065309, 15047.270250, 0.099886, 14816.099255,
16.572270, 0.013728, 16638.274050,  0.061800, 15050.213502, 0.097703, 14817.583311,
17.247616, 0.013705, 16638.477672,  0.060679, 15051.229103, 0.096925, 14818.153131,
18.681993, 0.013657, 16638.935643,  0.058505, 15053.313295, 0.095287, 14819.421560,
19.443313, 0.013631, 16639.192718,  0.057452, 15054.382278, 0.094427, 14820.126128,
20.235658, 0.013605, 16639.470513,  0.056421, 15055.469442, 0.093537, 14820.881858,
21.918532, 0.013548, 16640.094952,  0.054424, 15057.699050, 0.091730, 14822.519286,
23.741360, 0.013487, 16640.823656,  0.052511, 15060.003529, 0.089748, 14824.439277,
24.708858, 0.013455, 16641.232328,  0.051585, 15061.184264, 0.088709, 14825.502506,
25.715782, 0.013421, 16641.673649,  0.050679, 15062.384204, 0.087636, 14826.640533,
26.763740, 0.013386, 16642.150171,  0.049792, 15063.603493, 0.086530, 14827.858144,
27.854404, 0.013350, 16642.664632,  0.048924, 15064.842271, 0.085388, 14829.160383,
28.989514, 0.013312, 16643.219978,  0.048075, 15066.100664, 0.084211, 14830.552560,
30.170882, 0.013273, 16643.819373,  0.047244, 15067.378793, 0.082997, 14832.040258,
31.400392, 0.013232, 16644.466215,  0.046432, 15068.676767, 0.081747, 14833.629343,
32.680007, 0.013190, 16645.164152,  0.045637, 15069.994675, 0.080458, 14835.325969,
34.011767, 0.013146, 16645.917101,  0.044882, 15071.279933, 0.079131, 14837.136587,
35.397800, 0.013100, 16646.729261,  0.044152, 15072.559549, 0.077764, 14839.067951,
36.840315, 0.013053, 16647.605136,  0.043440, 15073.856107, 0.076443, 14840.910550,
38.341615, 0.013003, 16648.549553,  0.042743, 15075.169517, 0.075322, 14842.257647,
39.904095, 0.012952, 16649.567683,  0.042063, 15076.499669, 0.074166, 14843.696043,
41.530249, 0.012899, 16650.665065,  0.041398, 15077.846433, 0.072973, 14845.231213,
43.222671, 0.012844, 16651.847624,  0.040749, 15079.209659, 0.071743, 14846.868869,
44.984062, 0.012787, 16653.121699,  0.040089, 15081.071808, 0.070475, 14848.614965,
46.817232, 0.012727, 16654.494067,  0.039425, 15083.348328, 0.069169, 14850.475702,
48.725107, 0.012666, 16655.971969,  0.038778, 15085.625345, 0.067826, 14852.436553,
50.710731, 0.012602, 16657.563136,  0.038147, 15087.902689, 0.066455, 14854.442984,
52.777272, 0.012535, 16659.275819,  0.037532, 15090.180178, 0.065045, 14856.576418,
54.928027, 0.012466, 16661.118813,  0.036933, 15092.457623, 0.063594, 14858.843489,
57.166429, 0.012395, 16663.101494,  0.036350, 15094.734818, 0.062102, 14861.251033,
59.496050, 0.012321, 16665.233844,  0.035782, 15097.011545, 0.060570, 14863.806063,
61.920606, 0.012244, 16667.526484,  0.035228, 15099.287570, 0.058996, 14866.515769,
64.443967, 0.012164, 16669.990705,  0.034689, 15101.562645, 0.057379, 14869.387494,
67.070159, 0.012081, 16672.638501,  0.034164, 15103.836501, 0.055721, 14872.428728,
69.803372, 0.011996, 16675.482599,  0.033653, 15106.108854, 0.054020, 14875.647114,
72.647967, 0.011907, 16678.536496,  0.033156, 15108.379400, 0.052257, 14878.763392,
75.608485, 0.011806, 16682.942643,  0.032671, 15110.647816, 0.050448, 14882.020862,
78.689648, 0.011693, 16688.814193,  0.032200, 15112.913758, 0.048595, 14885.460526,
81.896373, 0.011576, 16694.877519,  0.031741, 15115.176857, 0.046698, 14889.089596,
85.233777, 0.011456, 16701.148631,  0.031295, 15117.436731, 0.044757, 14892.915281,
88.707185, 0.011334, 16707.644387,  0.030860, 15119.692967, 0.042773, 14896.944755,
92.322141, 0.011208, 16714.382583,  0.030438, 15121.945134, 0.040746, 14901.185121,
96.084411, 0.011079, 16721.381967,  0.030027, 15124.192779, 0.038675, 14905.643382,
100.000000, 0.010947, 16728.662261,  0.029627, 15126.435424, 0.036562, 14910.326399,
104.075155, 0.010812, 16736.244179,  0.029238, 15128.672570, 0.034406, 14915.240853,
108.316379, 0.010673, 16744.149424,  0.028860, 15130.903696, 0.032315, 14921.067934,
112.730439, 0.010530, 16752.400735,  0.028493, 15133.128253, 0.030731, 14925.987515,
117.324380, 0.010384, 16761.021917,  0.028136, 15135.345683, 0.030204, 14930.002269,
122.105530, 0.010235, 16770.037539,  0.027789, 15137.555392, 0.029714, 14936.001976,
127.081520, 0.010081, 16779.473532,  0.027452, 15139.756782, 0.029214, 14942.265413,
132.260289, 0.009924, 16789.356657,  0.027124, 15141.949219, 0.028607, 14944.768083,
137.650101, 0.009763, 16799.714669,  0.026806, 15144.132068, 0.027960, 14946.148913,
143.259556, 0.009598, 16810.576507,  0.026497, 15146.304658, 0.027303, 14947.579738,
149.097605, 0.009429, 16821.971203,  0.026197, 15148.466322, 0.026637, 14949.061544,
155.173563, 0.009256, 16833.929985,  0.025905, 15150.616371, 0.026279, 14950.189934,
161.497126, 0.009143, 16841.599274,  0.025622, 15152.754091, 0.026203, 14950.978324,
168.078385, 0.009069, 16846.286569,  0.025348, 15154.878785, 0.026134, 14951.769803,
174.927840, 0.008993, 16851.195896,  0.025081, 15156.989715, 0.026072, 14952.564507,
182.056420, 0.008915, 16856.343996,  0.024823, 15159.086164, 0.026016, 14953.362599,
189.475502, 0.008350, 16899.733805,  0.024572, 15161.167401, 0.025967, 14954.164256,
197.196922, 0.006933, 17011.779900,  0.024329, 15163.232672, 0.025924, 14954.969659,
205.233003, 0.002958, 17327.187797,  0.024093, 15165.281259, 0.025886, 14955.778984,
213.596566, 0.000000, 17566.652321,  0.023864, 15167.312418, 0.025853, 14956.592395,
222.300957, 0.000000, 17567.377988,  0.023642, 15169.325427, 0.025825, 14957.410037,
231.360066, 0.000000, 17568.117618,  0.023428, 15171.319540, 0.025800, 14958.232027,
240.788347, 0.000000, 17568.870741,  0.023219, 15173.294062, 0.025780, 14959.058452,
250.600846, 0.000000, 17569.636829,  0.023018, 15175.248278, 0.025763, 14959.889363,
260.813219, 0.000000, 17570.415310,  0.022822, 15177.181498, 0.025749, 14960.724767,
271.441762, 0.000000, 17571.205568,  0.022633, 15179.093052, 0.025738, 14961.564635,
282.503434, 0.000000, 17572.006942,  0.022449, 15180.982254, 0.025730, 14962.408889,
294.015887, 0.000000, 17572.818737,  0.022272, 15182.848491, 0.025724, 14963.257404,
305.997491, 0.000000, 17573.640216,  0.022100, 15184.691136, 0.025720, 14964.110014,
318.467363, 0.000000, 17574.470611,  0.021934, 15186.509592, 0.025719, 14964.966503,
331.445402, 0.000000, 17575.309129,  0.021773, 15188.303292, 0.025719, 14965.826610,
344.952316, 0.000000, 17576.154945,  0.021617, 15190.071692, 0.025720, 14966.690031,
359.009658, 0.000000, 17577.007203,  0.021467, 15191.814280, 0.025723, 14967.556420,
373.639858, 0.000000, 17577.865063,  0.021321, 15193.530573, 0.025727, 14968.425389,
388.866261, 0.000000, 17578.727643,  0.021180, 15195.220119, 0.025733, 14969.296511,
404.713164, 0.000000, 17579.594021,  0.021044, 15196.882499, 0.025739, 14970.169327,
421.205853, 0.000000, 17580.463344,  0.020912, 15198.517329, 0.025746, 14971.043342,
438.370645, 0.000000, 17581.334683,  0.020785, 15200.124259, 0.025754, 14971.918036,
456.234929, 0.000000, 17582.207147,  0.020662, 15201.702974, 0.025755, 14972.156111,
474.827209, 0.000000, 17583.079842,  0.020543, 15203.253196, 0.025754, 14972.227236,
494.177154, 0.000000, 17583.951883,  0.020428, 15204.774682, 0.025753, 14972.295772,
514.315640, 0.000000, 17584.822397,  0.020317, 15206.267227, 0.025752, 14972.361808,
535.274800, 0.000000, 17585.690522,  0.020210, 15207.730662, 0.025752, 14972.425431,
557.088078, 0.000000, 17586.555418,  0.020106, 15209.164854, 0.025751, 14972.486727,
579.790281, 0.000000, 17587.416265,  0.020006, 15210.569707, 0.025750, 14972.545778,
603.417634, 0.000000, 17588.272269,  0.019910, 15211.945162, 0.025749, 14972.602663,
628.007838, 0.000000, 17589.122659,  0.019816, 15213.291193, 0.025748, 14972.657458,
653.600131, 0.000000, 17589.966694,  0.019727, 15214.607812, 0.025748, 14972.710238,
680.235350, 0.000000, 17590.803665,  0.019640, 15215.895061, 0.025747, 14972.761074,
707.955995, 0.000000, 17591.632891,  0.019556, 15217.153020, 0.025746, 14972.810035,
736.806300, 0.000000, 17592.453742,  0.019475, 15218.381796, 0.025745, 14972.857189,
766.832299, 0.000000, 17593.265598,  0.019397, 15219.581532, 0.025745, 14972.902600,
798.081904, 0.000000, 17594.067887,  0.019322, 15220.752397, 0.025744, 14972.946330,
830.604979, 0.000000, 17594.860090,  0.019250, 15221.894592, 0.025743, 14972.988439,
864.453420, 0.000000, 17595.641699,  0.019180, 15223.008342, 0.025743, 14973.028986,
899.681237, 0.000000, 17596.412262,  0.019112, 15224.093902, 0.025742, 14973.068026,
936.344643, 0.000000, 17597.171359,  0.019047, 15225.151548, 0.025742, 14973.105615,
974.502139, 0.000000, 17597.918618,  0.018985, 15226.181582, 0.025741, 14973.141804,
1014.214612, 0.000000, 17598.653693,  0.018924, 15227.184326, 0.025741, 14973.176645,
1055.545430, 0.000000, 17599.376284,  0.018866, 15228.160124, 0.025740, 14973.210184,
1098.560543, 0.000000, 17600.086129,  0.018810, 15229.109338, 0.025740, 14973.242471,
1143.328589, 0.000000, 17600.782999,  0.018756, 15230.032347, 0.025739, 14973.273551,
1189.921002, 0.000000, 17601.466714,  0.018662, 15236.241772, 0.025739, 14973.303466,
1238.412128, 0.000000, 17602.137101,  0.006189, 16814.015667, 0.025738, 14973.332260,
1288.879342, 0.000000, 17602.794065,  0.000000, 17602.793959, 0.025738, 14973.359973,
1341.403174, 0.000000, 17603.437503,  0.000000, 17603.437471, 0.025737, 14973.386645,
1396.067433, 0.000000, 17604.067376,  0.000000, 17604.067374, 0.025737, 14973.412314,
1452.959346, 0.000000, 17604.683668,  0.000000, 17604.683661, 0.025737, 14973.437016,
1512.169692, 0.000000, 17605.286378,  0.000000, 17605.286375, 0.025736, 14973.460788,
1573.792952, 0.000000, 17605.875562,  0.000000, 17605.875560, 0.025736, 14973.483663,
1637.927455, 0.000000, 17606.451294,  0.000000, 17606.451289, 0.025735, 14973.505674,
1704.675539, 0.000000, 17607.013665,  0.000000, 17607.013661, 0.025735, 14973.526853,
1774.143710, 0.000000, 17607.562809,  0.000000, 17607.562796, 0.025735, 14973.547230,
1846.442817, 0.000000, 17608.098885,  0.000000, 17608.098876, 0.025734, 14973.566837,
1921.688225, 0.000000, 17608.622073,  0.000000, 17608.622072, 0.025734, 14973.585699,
2000.000000, 0.000000, 17609.132582,  0.000000, 17609.132572, 0.025734, 14973.603846,
2081.503101, 0.000000, 17609.630644,  0.000000, 17609.630641, 0.025733, 14973.621304,
2166.327580, 0.000000, 17610.116516,  0.000000, 17610.116514, 0.025733, 14973.638098,
2254.608788, 0.000000, 17610.590483,  0.000000, 17610.590469, 0.025733, 14973.654253,
2346.487592, 0.000000, 17611.052851,  0.000000, 17611.052846, 0.025733, 14973.669793,
2442.110600, 0.000000, 17611.503951,  0.000000, 17611.503945, 0.025732, 14973.684741,
2541.630394, 0.000000, 17611.944142,  0.000000, 17611.944140, 0.025732, 14973.699119,
2645.205773, 0.000000, 17612.373804,  0.000000, 17612.373820, 0.025732, 14973.712948,
2753.002010, 0.000000, 17612.793454,  0.000000, 17612.793363, 0.025732, 14973.726248,
2865.191111, 0.000000, 17615.165112,  0.000000, 17615.165003, 0.025731, 14973.739040,
2981.952092, 0.000000, 17617.557134,  0.000000, 17617.557087, 0.025731, 14973.751343,
3103.471263, 0.000000, 17619.872503,  0.000000, 17619.872485, 0.025731, 14973.763174,
3229.942529, 0.000000, 17622.113991,  0.000000, 17622.113968, 0.025731, 14973.774552,
3361.567696, 0.000000, 17624.284158,  0.000000, 17624.284102, 0.025731, 14973.785494,
3498.556792, 0.000000, 17626.385706,  0.000000, 17626.385683, 0.025730, 14973.796016,
3641.128406, 0.000000, 17628.421282,  0.000000, 17628.421275, 0.025730, 14973.806134,
3789.510035, 0.000000, 17630.393523,  0.000000, 17630.393602, 0.025730, 14973.815866,
3943.938444, 0.000000, 17632.305406,  0.000000, 17632.305403, 0.025730, 14973.825219,
4104.660052, 0.000000, 17634.159463,  0.000000, 17634.159456, 0.025730, 14973.834215,
4271.931313, 0.000000, 17635.958622,  0.000000, 17635.958609, 0.025730, 14973.842864,
4446.019138, 0.000000, 17637.705783,  0.000000, 17637.705775, 0.025729, 14973.851180,
4627.201312, 0.000000, 17639.403953,  0.000000, 17639.403937, 0.025729, 14973.859187,
4815.766941, 0.000000, 17641.056210,  0.000000, 17641.056206, 0.025729, 14973.866863,
5012.016911, 0.000000, 17642.665817,  0.000000, 17642.665814, 0.023609, 15221.642105,
5428.835233, 0.000000, 17645.770780,  0.000000, 17645.770768, 0.019009, 15760.688660,
5880.317747, 0.000000, 17672.450802,  0.000000, 17672.450788, 0.014728, 16263.960488,
6369.347258, 0.000000, 17713.315560,  0.000000, 17713.315344, 0.008282, 16918.430048,
6628.908035, 0.000000, 17732.662763,  0.000000, 17732.662564, 0.000000, 17732.662682,
6899.046316, 0.000000, 17751.324601,  0.000000, 17751.324443, 0.000000, 17751.324501,
7472.797155, 0.000000, 17786.704369,  0.000000, 17786.704481, 0.000000, 17786.704328,
8094.263289, 0.000000, 17819.676036,  0.000000, 17819.676108, 0.000000, 17819.675978,
8424.117069, 0.000000, 17835.326849,  0.000000, 17835.327282, 0.000000, 17835.326842,
9124.698573, 0.000000, 17865.094897,  0.000000, 17865.095024, 0.000000, 17865.094930,
9496.544189, 0.000000, 17879.267389,  0.000000, 17879.267503, 0.000000, 17879.267454,
9883.543090, 0.000000, 17893.003292,  0.000000, 17893.003406, 0.000000, 17893.003388,
10705.495992, 0.000000, 17919.284196,  0.000000, 17919.284177, 0.000000, 17919.284193,
11141.761554, 0.000000, 17931.891871,  0.000000, 17931.891873, 0.000000, 17931.891825,
11595.805614, 0.000000, 17944.189434,  0.000000, 17944.189212, 0.000000, 17944.189262,
12068.352673, 0.000000, 17982.327216,  0.000000, 17982.332905, 0.000000, 17982.362799,
12560.156758, 0.000000, 18219.714409,  0.000000, 18219.712713, 0.000000, 18219.716425,
13072.002621, 0.000000, 18447.679319,  0.000000, 18447.678834, 0.000000, 18447.679390,
13604.706998, 0.000000, 18666.641148,  0.000000, 18666.643450, 0.000000, 18666.643682,
14159.119903, 0.000000, 18876.980350,  0.000000, 18876.980863, 0.000000, 18876.981264,
14736.125995, 0.000000, 19079.045899,  0.000000, 19079.046172, 0.000000, 19079.046406,
15961.638083, 0.000000, 19459.694546,  0.000000, 19459.693463, 0.000000, 19459.694903,
16612.099585, 0.000000, 19638.907920,  0.000000, 19638.906529, 0.000000, 19638.908065,
17289.068402, 0.000000, 19811.105428,  0.000000, 19811.109169, 0.000000, 19811.110245,
17993.624748, 0.000000, 19976.582004,  0.000000, 19976.582150, 0.000000, 19976.582341,
18726.892858, 0.000000, 20135.592944,  0.000000, 20135.592979, 0.000000, 20135.592988,
19490.042779, 0.000000, 20288.399522,  0.000000, 20288.399151, 0.000000, 20288.399230,


==> nesta_case73_ieee_rts__sad.csv <==
X, YSDP, CSDP, YSOCP, CSOCP, YPara, CPara
1.000000, 0.124170, 221484.980679,  0.254202, 212652.566872, 0.176466, 207461.874891,
201.000000, 0.024955, 222903.133671,  0.037905, 215568.345894, 0.089662, 211000.873147,
401.000000, 0.002461, 227574.450423,  0.031868, 217567.097282, 0.076564, 211824.812958,
601.000000, 0.000000, 227778.658266,  0.009996, 225549.912279, 0.076881, 212042.320266,
801.000000, 0.000000, 227789.834696,  0.000000, 227789.834694, 0.076526, 212301.482462,
1001.000000, 0.000000, 227797.832867,  0.000000, 227797.832867, 0.075561, 212473.947311,
1201.000000, 0.000000, 227818.462358,  0.000000, 227818.462338, 0.074885, 212658.905648,
1401.000000, 0.000000, 228295.352261,  0.000000, 228295.352263, 0.074333, 212878.282454,
1601.000000, 0.000000, 229118.358488,  0.000000, 229118.358489, 0.073754, 213434.685049,
1801.000000, 0.000000, 229880.876693,  0.000000, 229880.876693, 0.073686, 214449.811908,
2001.000000, 0.000000, 230464.105226,  0.000000, 230464.105228, 0.073679, 215531.733083,
2201.000000, 0.000000, 231225.327466,  0.000000, 231225.327466, 0.073738, 216732.414185,
2401.000000, 0.000000, 232392.468684,  0.000000, 232392.468680, 0.073754, 218376.798175,
2601.000000, 0.000000, 234494.710407,  0.000000, 234494.710406, 0.073849, 220170.709308,
2801.000000, 0.000000, 236173.907013,  0.000000, 236173.907017, 0.073982, 222676.895053,
3001.000000, 0.000000, 237335.329983,  0.000000, 237335.329983, 0.074354, 225204.373301,
3201.000000, 0.000000, 238326.948888,  0.000000, 238326.948888, 0.074284, 227154.902234,
3401.000000, 0.000000, 239098.730167,  0.000000, 239098.730166, 0.074172, 228665.270980,
3601.000000, 0.000000, 239894.405626,  0.000000, 239894.405626, 0.074090, 230051.145438,
3801.000000, 0.000000, 241308.160347,  0.000000, 241308.160345, 0.074111, 231650.898456,
4001.000000, 0.000000, 243016.858762,  0.000000, 243016.858754, 0.074143, 233183.085825,
4201.000000, 0.000000, 244570.831863,  0.000000, 244570.831864, 0.072004, 235153.514295,
4401.000000, 0.000000, 246151.688400,  0.000000, 246151.688392, 0.069240, 237181.639750,
4601.000000, 0.000000, 247362.399432,  0.000000, 247362.399422, 0.061413, 238426.975284,
4801.000000, 0.000000, 248148.788873,  0.000000, 248148.788894, 0.059664, 239129.338015,
5001.000000, 0.000000, 248882.330011,  0.000000, 248882.331375, 0.056161, 241226.699729,
5201.000000, 0.000000, 249423.150393,  0.000000, 249423.150393, 0.054136, 243823.084833,
5401.000000, 0.000000, 249763.969935,  0.000000, 249763.969940, 0.052519, 246563.060245,
5601.000000, 0.000000, 249811.741394,  0.000000, 249811.741391, 0.051742, 247157.843684,
5801.000000, 0.000000, 249923.198338,  0.000000, 249923.198337, 0.051003, 247408.465368,
6001.000000, 0.000000, 250027.314601,  0.000000, 250027.314602, 0.049079, 247667.255787,
6201.000000, 0.000000, 250124.793164,  0.000000, 250124.793162, 0.045766, 247940.466305,
6401.000000, 0.000000, 250215.722576,  0.000000, 250215.722577, 0.044460, 248197.618135,
6601.000000, 0.000000, 250299.382536,  0.000000, 250299.382388, 0.043642, 248440.087299,
6801.000000, 0.000000, 250378.169803,  0.000000, 250378.169802, 0.043029, 248679.289940,
7001.000000, 0.000000, 250452.498359,  0.000000, 250452.498359, 0.043022, 248940.991765,
7201.000000, 0.000000, 250522.736542,  0.000000, 250522.736541, 0.043009, 249188.037359,
7401.000000, 0.000000, 250589.213172,  0.000000, 250589.213466, 0.042991, 249421.627360,
7601.000000, 0.000000, 250651.837932,  0.000000, 250651.837937, 0.042968, 249643.422545,
7801.000000, 0.000000, 250709.313706,  0.000000, 250709.313705, 0.042942, 249854.626760,
8001.000000, 0.000000, 250766.445752,  0.000000, 250766.445755, 0.042912, 250055.205757,
8201.000000, 0.000000, 250820.804682,  0.000000, 250820.804683, 0.042881, 250245.944873,
8401.000000, 0.000000, 250873.080268,  0.000000, 250873.080268, 0.042847, 250427.556561,
8601.000000, 0.000000, 250923.243233,  0.000000, 250923.243236, 0.042812, 250600.977255,
8801.000000, 0.000000, 250971.139781,  0.000000, 250971.139791, 0.042427, 250739.004215,
9001.000000, 0.000000, 251016.920170,  0.000000, 251016.920185, 0.041716, 250852.865435,
9201.000000, 0.000000, 251060.721658,  0.000000, 251060.721659, 0.041034, 250962.030099,
9401.000000, 0.000000, 251102.669883,  0.000000, 251102.669883, 0.040377, 251066.781211,
9601.000000, 0.000000, 251142.880062,  0.000000, 251142.880062, 0.040161, 251167.379991,
9801.000000, 0.000000, 251181.458053,  0.000000, 251181.458053, 0.040313, 251264.074168,
10001.000000, 0.000000, 251218.501287,  0.000000, 251218.501287, 0.040459, 251357.082144,
10201.000000, 0.000000, 251254.099589,  0.000000, 251254.099588, 0.040600, 251446.613082,
10401.000000, 0.000000, 251288.335905,  0.000000, 251288.335917, 0.040736, 251532.857946,
10601.000000, 0.000000, 251321.286955,  0.000000, 251321.286955, 0.040866, 251614.629999,
10801.000000, 0.000000, 251353.023796,  0.000000, 251353.023797, 0.040991, 251691.918243,
11001.000000, 0.000000, 251383.612344,  0.000000, 251383.612344, 0.041112, 251766.531407,
11201.000000, 0.000000, 251413.113751,  0.000000, 251413.113808, 0.041229, 251838.606295,
11401.000000, 0.000000, 251436.005344,  0.000000, 251436.005341, 0.041342, 251908.270418,
11601.000000, 0.000000, 251459.951265,  0.000000, 251459.951265, 0.041451, 251975.642855,
11801.000000, 0.000000, 251483.088477,  0.000000, 251483.088477, 0.041556, 252040.835374,
12001.000000, 0.000000, 251505.457271,  0.000000, 251505.457271, 0.041658, 252106.283607,
12201.000000, 0.000000, 251527.095309,  0.000000, 251527.095310, 0.041755, 252171.752462,
12401.000000, 0.000000, 251548.037833,  0.000000, 251548.037834, 0.041850, 252235.180810,
12601.000000, 0.000000, 251568.317854,  0.000000, 251568.317854, 0.041942, 252296.665931,
12801.000000, 0.000000, 251587.966326,  0.000000, 251587.966325, 0.042031, 252356.295926,
13001.000000, 0.000000, 251607.012299,  0.000000, 251607.012297, 0.042117, 252414.153605,
13201.000000, 0.000000, 251625.483077,  0.000000, 251625.483073, 0.042200, 252470.316922,
13401.000000, 0.000000, 251643.404326,  0.000000, 251643.404327, 0.042281, 252524.859291,
13601.000000, 0.000000, 251660.800222,  0.000000, 251660.800221, 0.042360, 252577.849945,
13801.000000, 0.000000, 251679.685056,  0.000000, 251679.685048, 0.042437, 252629.354236,
14001.000000, 0.000000, 251701.063518,  0.000000, 251701.063517, 0.042511, 252679.433903,
14201.000000, 0.000000, 251721.843258,  0.000000, 251721.843257, 0.042583, 252728.147303,
14401.000000, 0.000000, 251742.049085,  0.000000, 251742.049084, 0.042654, 252775.549649,
14601.000000, 0.000000, 251761.704457,  0.000000, 251761.704453, 0.042722, 252821.693210,
14801.000000, 0.000000, 251780.831561,  0.000000, 251780.831559, 0.042789, 252866.627514,
15001.000000, 0.000000, 251799.451418,  0.000000, 251799.451421, 0.042853, 252910.399713,
15201.000000, 0.000000, 251817.583953,  0.000000, 251817.583950, 0.042917, 252953.054432,
15401.000000, 0.000000, 251835.248046,  0.000000, 251835.248044, 0.042978, 252994.637054,
15601.000000, 0.000000, 251852.461628,  0.000000, 251852.461622, 0.043038, 253055.562943,
15801.000000, 0.000000, 251982.971475,  0.000000, 251982.971571, 0.043102, 253433.380754,
16001.000000, 0.000000, 252222.938442,  0.000000, 252222.938437, 0.043163, 253802.745652,
16201.000000, 0.000000, 252559.802123,  0.000000, 252559.802127, 0.043224, 254163.934296,
16401.000000, 0.000000, 252895.919788,  0.000000, 252895.919796, 0.043282, 254517.230200,
16601.000000, 0.000000, 253231.276274,  0.000000, 253231.276275, 0.043336, 254559.916775,
16801.000000, 0.000000, 253594.707551,  0.000000, 253594.707514, 0.043387, 254589.132736,
17001.000000, 0.000000, 254072.468157,  0.000000, 254072.468101, 0.043438, 254617.668300,
17201.000000, 0.000000, 254549.477236,  0.000000, 254549.477212, 0.043487, 254645.549310,
17401.000000, 0.000000, 255025.560946,  0.000000, 255025.560945, 0.043535, 254722.298736,
17601.000000, 0.000000, 255499.975623,  0.000000, 255499.975625, 0.043581, 254893.955439,
17801.000000, 0.000000, 255972.709069,  0.000000, 255972.709069, 0.043625, 255064.968334,
18001.000000, 0.000000, 256443.749892,  0.000000, 256443.749893, 0.043669, 255235.348807,
18201.000000, 0.000000, 256913.087498,  0.000000, 256913.087499, 0.043711, 255405.104978,
18401.000000, 0.000000, 257380.712031,  0.000000, 257380.712024, 0.043753, 255574.243948,
18601.000000, 0.000000, 257846.614349,  0.000000, 257846.614337, 0.043794, 255742.772226,
18801.000000, 0.000000, 258310.786036,  0.000000, 258310.786055, 0.043727, 256010.235791,
19001.000000, 0.000000, 258773.219303,  0.000000, 258773.219302, 0.043614, 256320.546704,
19201.000000, 0.000000, 259233.906971,  0.000000, 259233.907025, 0.043501, 256630.065405,
19401.000000, 0.000000, 259522.713883,  0.000000, 259522.714009, 0.043388, 256945.569283,
19601.000000, 0.000000, 259688.412598,  0.000000, 259688.412596, 0.043277, 257368.610380,
19801.000000, 0.000000, 259853.507417,  0.000000, 259853.507405, 0.043166, 257790.808274,
20001.000000, 0.000000, 260017.997166,  0.000000, 260017.997179, 0.043055, 258212.238075,
20201.000000, 0.000000, 260172.086457,  0.000000, 260172.086569, 0.042945, 258632.888559,
20401.000000, 0.000000, 260179.846823,  0.000000, 260179.846807, 0.042835, 259052.751641,
20601.000000, 0.000000, 260187.456315,  0.000000, 260187.456312, 0.042725, 259471.814492,
20801.000000, 0.000000, 260194.919764,  0.000000, 260194.919751, 0.042615, 259890.124253,
21001.000000, 0.000000, 260202.241347,  0.000000, 260202.241328, 0.042507, 260208.138536,
21201.000000, 0.000000, 260209.425068,  0.000000, 260209.425025, 0.042400, 260479.747718,
21401.000000, 0.000000, 260216.474774,  0.000000, 260216.474789, 0.042293, 260750.690979,
21601.000000, 0.000000, 260223.394199,  0.000000, 260223.394214, 0.042187, 261020.962741,
21801.000000, 0.000000, 260230.186925,  0.000000, 260230.186919, 0.042081, 261290.562147,
22001.000000, 0.000000, 260236.856376,  0.000000, 260236.856375, 0.041975, 261559.478381,
22201.000000, 0.000000, 260243.405894,  0.000000, 260243.405859, 0.041870, 261827.724769,
22401.000000, 0.000000, 260249.838643,  0.000000, 260249.838678, 0.041765, 262095.296334,
22601.000000, 0.000000, 260256.157830,  0.000000, 260256.157820, 0.041734, 262285.558257,
22801.000000, 0.000000, 260262.366321,  0.000000, 260262.366321, 0.041764, 262413.784865,
23001.000000, 0.000000, 260268.467061,  0.000000, 260268.467057, 0.041792, 262541.643441,
23201.000000, 0.000000, 260274.462785,  0.000000, 260274.462791, 0.041821, 262669.136294,
23401.000000, 0.000000, 260280.356233,  0.000000, 260280.356235, 0.041848, 262796.264985,
23601.000000, 0.000000, 260286.149961,  0.000000, 260286.149939, 0.041876, 262914.930414,
23801.000000, 0.000000, 260291.846506,  0.000000, 260291.846507, 0.041901, 262929.499184,
24001.000000, 0.000000, 260297.448276,  0.000000, 260297.448275, 0.041927, 262943.827545,
24201.000000, 0.000000, 260302.957619,  0.000000, 260302.957622, 0.041952, 262957.920669,
24401.000000, 0.000000, 260308.376805,  0.000000, 260308.376810, 0.041976, 262971.784474,
24601.000000, 0.000000, 260313.708039,  0.000000, 260313.708037, 0.042000, 262985.424442,
24801.000000, 0.000000, 260318.953426,  0.000000, 260318.953432, 0.042024, 262998.846068,
25001.000000, 0.000000, 260324.115043,  0.000000, 260324.115350, 0.042047, 263012.054437,
25201.000000, 0.000000, 260329.194869,  0.000000, 260329.194870, 0.042070, 263025.054433,
25401.000000, 0.000000, 260334.194834,  0.000000, 260334.194836, 0.042093, 263037.851588,
25601.000000, 0.000000, 260339.116808,  0.000000, 260339.116807, 0.042115, 263050.450199,
25801.000000, 0.000000, 260343.962603,  0.000000, 260343.962608, 0.042137, 263062.854641,
26001.000000, 0.000000, 260348.733943,  0.000000, 260348.733976, 0.042159, 263075.068975,
26201.000000, 0.000000, 260353.432622,  0.000000, 260353.432625, 0.042180, 263087.098537,
26401.000000, 0.000000, 260358.060193,  0.000000, 260358.060197, 0.042201, 263098.946994,
26601.000000, 0.000000, 260362.611737,  0.000000, 260362.610657, 0.042222, 263110.609985,
26801.000000, 0.000000, 260366.887994,  0.000000, 260366.887989, 0.042242, 263122.098094,
27001.000000, 0.000000, 260371.101209,  0.000000, 260371.101213, 0.042262, 263133.416081,
27201.000000, 0.000000, 260375.252474,  0.000000, 260375.252471, 0.042282, 263144.568634,
27401.000000, 0.000000, 260379.343140,  0.000000, 260379.343141, 0.042301, 263155.559549,
27601.000000, 0.000000, 260383.374526,  0.000000, 260383.374523, 0.042320, 263166.392435,
27801.000000, 0.000000, 260387.347912,  0.000000, 260387.347913, 0.042339, 263177.070690,
28001.000000, 0.000000, 260391.264543,  0.000000, 260391.264541, 0.042358, 263187.597614,
28201.000000, 0.000000, 260395.125606,  0.000000, 260395.125621, 0.042376, 263197.976322,
28401.000000, 0.000000, 260398.932327,  0.000000, 260398.932326, 0.042394, 263208.210288,
28601.000000, 0.000000, 260402.685795,  0.000000, 260402.685796, 0.042412, 263218.302054,
28801.000000, 0.000000, 260406.387136,  0.000000, 260406.387137, 0.042429, 263228.254717,
29001.000000, 0.000000, 260410.037431,  0.000000, 260410.037431, 0.042447, 263238.071098,
29201.000000, 0.000000, 260413.637726,  0.000000, 260413.637726, 0.042464, 263247.754189,
29401.000000, 0.000000, 260417.189040,  0.000000, 260417.188987, 0.042481, 263257.306489,
29601.000000, 0.000000, 260420.692372,  0.000000, 260420.692372, 0.042497, 263266.730618,
29801.000000, 0.000000, 260424.148683,  0.000000, 260424.148683, 0.042514, 263276.029496,
30001.000000, 0.000000, 260427.558914,  0.000000, 260427.558926, 0.042530, 263285.205245,
30201.000000, 0.000000, 260430.923998,  0.000000, 260430.923993, 0.042546, 263294.260150,
30401.000000, 0.000000, 260434.852282,  0.000000, 260434.852278, 0.042562, 263303.196524,
30601.000000, 0.000000, 260439.174379,  0.000000, 260439.174379, 0.042577, 263312.018106,
30801.000000, 0.000000, 260443.440433,  0.000000, 260443.440440, 0.042593, 263320.726099,
31001.000000, 0.000000, 260447.651551,  0.000000, 260447.651550, 0.042608, 263329.323355,
31201.000000, 0.000000, 260451.808757,  0.000000, 260451.808759, 0.042623, 263337.809960,
31401.000000, 0.000000, 260455.913094,  0.000000, 260455.913094, 0.042638, 263346.190760,
31601.000000, 0.000000, 260459.965559,  0.000000, 260459.965559, 0.042652, 263354.457830,
31801.000000, 0.000000, 260463.967131,  0.000000, 260463.967132, 0.042667, 263362.627916,
32001.000000, 0.000000, 260467.918763,  0.000000, 260467.918764, 0.042681, 263370.624848,
32201.000000, 0.000000, 260471.821384,  0.000000, 260471.821385, 0.042695, 263378.464849,
32401.000000, 0.000000, 260475.675902,  0.000000, 260475.675897, 0.042709, 263386.206264,
32601.000000, 0.000000, 260479.483198,  0.000000, 260479.483194, 0.042723, 263393.853762,
32801.000000, 0.000000, 260483.244135,  0.000000, 260483.244135, 0.042737, 263401.408174,
33001.000000, 0.000000, 260486.959556,  0.000000, 260486.959547, 0.042750, 263408.871582,
33201.000000, 0.000000, 260490.630281,  0.000000, 260490.630281, 0.042763, 263416.245664,
33401.000000, 0.000000, 260494.257112,  0.000000, 260494.257103, 0.042777, 263423.532024,
33601.000000, 0.000000, 260497.840833,  0.000000, 260497.840834, 0.042790, 263430.732213,
33801.000000, 0.000000, 260501.382207,  0.000000, 260501.382201, 0.042802, 263437.847746,
34001.000000, 0.000000, 260504.881980,  0.000000, 260504.881981, 0.042815, 263444.880106,
34201.000000, 0.000000, 260508.340882,  0.000000, 260508.340882, 0.042828, 263451.830742,
34401.000000, 0.000000, 260511.759623,  0.000000, 260511.759623, 0.042840, 263458.701069,
34601.000000, 0.000000, 260515.138900,  0.000000, 260515.138900, 0.042852, 263465.492468,
34801.000000, 0.000000, 260518.479391,  0.000000, 260518.479385, 0.042864, 263472.205997,
35001.000000, 0.000000, 260521.781761,  0.000000, 260521.781762, 0.042876, 263478.843882,
35201.000000, 0.000000, 260525.046651,  0.000000, 260525.046658, 0.042888, 263485.406507,
35401.000000, 0.000000, 260528.274718,  0.000000, 260528.274713, 0.042900, 263491.895434,
35601.000000, 0.000000, 260531.466560,  0.000000, 260531.466560, 0.042912, 263498.311897,
35801.000000, 0.000000, 260534.622789,  0.000000, 260534.622790, 0.042923, 263504.657102,
36001.000000, 0.000000, 260537.743999,  0.000000, 260537.743998, 0.042934, 263510.932232,
36201.000000, 0.000000, 260540.830770,  0.000000, 260540.830771, 0.042946, 263517.138441,
36401.000000, 0.000000, 260543.883668,  0.000000, 260543.883667, 0.042957, 263523.276859,
36601.000000, 0.000000, 260546.903247,  0.000000, 260546.903247, 0.042968, 263529.348590,
36801.000000, 0.000000, 260549.890050,  0.000000, 260549.890050, 0.042978, 263535.354715,
37001.000000, 0.000000, 260552.844609,  0.000000, 260552.844606, 0.042989, 263541.296292,
37201.000000, 0.000000, 260555.767435,  0.000000, 260555.767442, 0.043000, 263547.174355,
37401.000000, 0.000000, 260558.659057,  0.000000, 260558.659058, 0.043010, 263552.989918,
37601.000000, 0.000000, 260561.519953,  0.000000, 260561.519953, 0.043021, 263558.743971,
37801.000000, 0.000000, 260564.350616,  0.000000, 260564.350616, 0.043031, 263564.437486,
38001.000000, 0.000000, 260567.151522,  0.000000, 260567.151524, 0.043041, 263570.070942,
38201.000000, 0.000000, 260569.923137,  0.000000, 260569.923140, 0.043051, 263575.646682,
38401.000000, 0.000000, 260572.665917,  0.000000, 260572.665926, 0.043061, 263581.164205,
38601.000000, 0.000000, 260575.380325,  0.000000, 260575.380326, 0.043071, 263586.624875,
38801.000000, 0.000000, 260578.066776,  0.000000, 260578.066779, 0.043081, 263592.029567,
39001.000000, 0.000000, 260580.725712,  0.000000, 260580.725714, 0.043091, 263597.379147,
39201.000000, 0.000000, 260583.357556,  0.000000, 260583.357556, 0.043100, 263602.674447,
39401.000000, 0.000000, 260585.962712,  0.000000, 260585.962712, 0.043110, 263607.915723,
39601.000000, 0.000000, 260588.541588,  0.000000, 260588.541588, 0.043119, 263613.104884,
39801.000000, 0.000000, 260591.094576,  0.000000, 260591.094575, 0.043128, 263618.242180,
40001.000000, 0.000000, 260593.622072,  0.000000, 260593.622072, 0.043137, 263623.329794,
40201.000000, 0.000000, 260596.124449,  0.000000, 260596.124408, 0.043146, 263628.365662,
40401.000000, 0.000000, 260598.602080,  0.000000, 260598.602041, 0.043155, 263633.350543,
40601.000000, 0.000000, 260601.055334,  0.000000, 260601.055334, 0.043164, 263638.289347,
40801.000000, 0.000000, 260603.484566,  0.000000, 260603.484561, 0.043173, 263643.178614,
41001.000000, 0.000000, 260605.890126,  0.000000, 260605.890091, 0.043182, 263648.020436,
41201.000000, 0.000000, 260608.272363,  0.000000, 260608.272364, 0.043191, 263652.815498,
41401.000000, 0.000000, 260610.631612,  0.000000, 260610.631613, 0.043199, 263657.564475,
41601.000000, 0.000000, 260612.968203,  0.000000, 260612.968204, 0.043208, 263662.268028,
41801.000000, 0.000000, 260615.282463,  0.000000, 260615.282459, 0.043216, 263666.926805,
42001.000000, 0.000000, 260617.574708,  0.000000, 260617.574708, 0.043224, 263671.540092,
42201.000000, 0.000000, 260619.845253,  0.000000, 260619.845221, 0.043233, 263676.111206,
42401.000000, 0.000000, 260622.094404,  0.000000, 260622.094404, 0.043241, 263680.640790,
42601.000000, 0.000000, 260624.322458,  0.000000, 260624.322461, 0.043249, 263685.126711,
42801.000000, 0.000000, 260626.529721,  0.000000, 260626.529720, 0.043257, 263689.570920,
43001.000000, 0.000000, 260628.716471,  0.000000, 260628.716470, 0.043265, 263693.973994,
43201.000000, 0.000000, 260630.883001,  0.000000, 260630.883001, 0.043273, 263698.335221,
43401.000000, 0.000000, 260633.029585,  0.000000, 260633.029585, 0.043281, 263702.657743,
43601.000000, 0.000000, 260635.156492,  0.000000, 260635.156499, 0.043288, 263706.942050,
43801.000000, 0.000000, 260637.264011,  0.000000, 260637.264012, 0.043296, 263711.186175,
44001.000000, 0.000000, 260639.352388,  0.000000, 260639.352387, 0.043304, 263715.391908,
44201.000000, 0.000000, 260641.421883,  0.000000, 260641.421865, 0.043311, 263719.559766,
44401.000000, 0.000000, 260643.472763,  0.000000, 260643.472764, 0.043319, 263723.690279,
44601.000000, 0.000000, 260645.505268,  0.000000, 260645.505269, 0.043326, 263727.783938,
44801.000000, 0.000000, 260647.519643,  0.000000, 260647.519647, 0.043333, 263731.840052,
45001.000000, 0.000000, 260649.516138,  0.000000, 260649.516122, 0.043341, 263735.862642,
45201.000000, 0.000000, 260651.494981,  0.000000, 260651.494985, 0.043348, 263739.848635,
45401.000000, 0.000000, 260653.456417,  0.000000, 260653.456416, 0.043355, 263743.799679,
45601.000000, 0.000000, 260655.400658,  0.000000, 260655.400660, 0.043362, 263747.716232,
45801.000000, 0.000000, 260657.327943,  0.000000, 260657.327943, 0.043369, 263751.598743,
46001.000000, 0.000000, 260659.238486,  0.000000, 260659.238484, 0.043376, 263755.446399,
46201.000000, 0.000000, 260661.132507,  0.000000, 260661.132507, 0.043383, 263759.263401,
46401.000000, 0.000000, 260663.010218,  0.000000, 260663.010218, 0.043390, 263763.046408,
46601.000000, 0.000000, 260664.871829,  0.000000, 260664.871829, 0.043396, 263766.795802,
46801.000000, 0.000000, 260666.717546,  0.000000, 260666.717547, 0.043403, 263770.515881,
47001.000000, 0.000000, 260668.547573,  0.000000, 260668.547573, 0.043410, 263774.203164,
47201.000000, 0.000000, 260670.362109,  0.000000, 260670.362108, 0.043416, 263777.857982,
47401.000000, 0.000000, 260672.161349,  0.000000, 260672.161348, 0.043423, 263781.484827,
47601.000000, 0.000000, 260673.945487,  0.000000, 260673.945484, 0.043430, 263785.078586,
47801.000000, 0.000000, 260675.714706,  0.000000, 260675.714706, 0.043436, 263788.645181,
48001.000000, 0.000000, 260677.469200,  0.000000, 260677.469201, 0.043442, 263792.180811,
48201.000000, 0.000000, 260679.209151,  0.000000, 260679.209151, 0.043449, 263795.687233,
48401.000000, 0.000000, 260680.934736,  0.000000, 260680.934689, 0.043455, 263799.164809,
48601.000000, 0.000000, 260682.646136,  0.000000, 260682.646136, 0.043461, 263802.613891,
48801.000000, 0.000000, 260684.343521,  0.000000, 260684.343521, 0.043467, 263806.034831,
49001.000000, 0.000000, 260686.027065,  0.000000, 260686.027066, 0.043473, 263809.426425,
49201.000000, 0.000000, 260687.696937,  0.000000, 260687.696937, 0.043480, 263812.793644,
49401.000000, 0.000000, 260689.353302,  0.000000, 260689.353302, 0.043486, 263816.132188,
49601.000000, 0.000000, 260690.996323,  0.000000, 260690.996322, 0.043492, 263819.443928,
49801.000000, 0.000000, 260692.626160,  0.000000, 260692.626160, 0.043498, 263822.727555,
50001.000000, 0.000000, 260694.242972,  0.000000, 260694.242972, 0.043503, 263825.986624,
50201.000000, 0.000000, 260695.846915,  0.000000, 260695.846915, 0.043509, 263829.219853,
50401.000000, 0.000000, 260697.438144,  0.000000, 260697.438141, 0.043515, 263832.427504,
50601.000000, 0.000000, 260699.016801,  0.000000, 260699.016802, 0.043521, 263835.609923,
50801.000000, 0.000000, 260700.583044,  0.000000, 260700.583044, 0.043526, 263838.767353,
51001.000000, 0.000000, 260702.137015,  0.000000, 260702.137016, 0.043532, 263841.900163,
51201.000000, 0.000000, 260703.678858,  0.000000, 260703.678858, 0.043538, 263845.008603,
51401.000000, 0.000000, 260705.208714,  0.000000, 260705.208714, 0.043543, 263848.092999,
51601.000000, 0.000000, 260706.726723,  0.000000, 260706.726724, 0.043549, 263851.153503,
51801.000000, 0.000000, 260708.233026,  0.000000, 260708.233022, 0.043554, 263854.190516,
52001.000000, 0.000000, 260709.727745,  0.000000, 260709.727745, 0.043560, 263857.204271,
52201.000000, 0.000000, 260711.211026,  0.000000, 260711.211026, 0.043565, 263860.195064,
52401.000000, 0.000000, 260712.682995,  0.000000, 260712.682995, 0.043571, 263863.163084,
52601.000000, 0.000000, 260714.143782,  0.000000, 260714.143782, 0.043576, 263866.108628,
52801.000000, 0.000000, 260715.593513,  0.000000, 260715.593513, 0.043581, 263869.031950,
53001.000000, 0.000000, 260717.032314,  0.000000, 260717.032315, 0.043586, 263871.933252,
53201.000000, 0.000000, 260718.460307,  0.000000, 260718.460307, 0.043592, 263874.812927,
53401.000000, 0.000000, 260719.877614,  0.000000, 260719.877614, 0.043597, 263877.671021,
53601.000000, 0.000000, 260721.284354,  0.000000, 260721.284354, 0.043602, 263880.507924,
53801.000000, 0.000000, 260722.680650,  0.000000, 260722.680645, 0.043607, 263883.323872,
54001.000000, 0.000000, 260724.066604,  0.000000, 260724.066604, 0.043612, 263886.118995,
54201.000000, 0.000000, 260725.442350,  0.000000, 260725.442344, 0.043617, 263888.893575,
54401.000000, 0.000000, 260726.807978,  0.000000, 260726.807978, 0.043622, 263891.647835,
54601.000000, 0.000000, 260728.163619,  0.000000, 260728.163616, 0.043627, 263894.381999,
54801.000000, 0.000000, 260729.509371,  0.000000, 260729.509370, 0.043632, 263897.096231,
55001.000000, 0.000000, 260730.845344,  0.000000, 260730.845347, 0.043637, 263899.790856,
55201.000000, 0.000000, 260732.171648,  0.000000, 260732.171648, 0.043642, 263902.466088,
55401.000000, 0.000000, 260733.488384,  0.000000, 260733.488384, 0.043646, 263905.121971,
55601.000000, 0.000000, 260734.795656,  0.000000, 260734.795656, 0.043651, 263907.758878,
55801.000000, 0.000000, 260736.093566,  0.000000, 260736.093565, 0.043656, 263910.377013,
56001.000000, 0.000000, 260737.382213,  0.000000, 260737.382214, 0.043661, 263912.976408,
56201.000000, 0.000000, 260738.661704,  0.000000, 260738.661697, 0.043665, 263915.557488,
56401.000000, 0.000000, 260739.932116,  0.000000, 260739.932115, 0.043670, 263918.120219,
56601.000000, 0.000000, 260741.193564,  0.000000, 260741.193564, 0.043674, 263920.664967,
56801.000000, 0.000000, 260742.446137,  0.000000, 260742.446137, 0.043679, 263923.191864,
57001.000000, 0.000000, 260743.689928,  0.000000, 260743.689928, 0.043683, 263925.701097,
57201.000000, 0.000000, 260744.925037,  0.000000, 260744.925034, 0.043688, 263928.192910,
57401.000000, 0.000000, 260746.151531,  0.000000, 260746.151531, 0.043692, 263930.667306,
57601.000000, 0.000000, 260747.369524,  0.000000, 260747.369524, 0.043697, 263933.124705,
57801.000000, 0.000000, 260748.579095,  0.000000, 260748.579095, 0.043701, 263935.565102,
58001.000000, 0.000000, 260749.780339,  0.000000, 260749.780331, 0.043706, 263937.988671,
58201.000000, 0.000000, 260750.973319,  0.000000, 260750.973320, 0.043710, 263940.395770,
58401.000000, 0.000000, 260752.158144,  0.000000, 260752.158145, 0.043714, 263942.786382,
58601.000000, 0.000000, 260753.334891,  0.000000, 260753.334888, 0.043719, 263945.160674,
58801.000000, 0.000000, 260754.503634,  0.000000, 260754.503641, 0.043723, 263947.519001,
59001.000000, 0.000000, 260755.664464,  0.000000, 260755.664464, 0.043727, 263949.861337,
59201.000000, 0.000000, 260756.817458,  0.000000, 260756.817456, 0.043731, 263952.187905,
59401.000000, 0.000000, 260757.962693,  0.000000, 260757.962692, 0.043735, 263954.498864,
59601.000000, 0.000000, 260759.100248,  0.000000, 260759.100250, 0.043740, 263956.794307,
59801.000000, 0.000000, 260760.230202,  0.000000, 260760.230203, 0.043744, 263959.074579,
60001.000000, 0.000000, 260761.352629,  0.000000, 260761.352629, 0.043748, 263961.339578,
60201.000000, 0.000000, 260762.467606,  0.000000, 260762.467683, 0.043752, 263963.589710,
60401.000000, 0.000000, 260763.575204,  0.000000, 260763.575203, 0.043756, 263965.824867,
60601.000000, 0.000000, 260764.675497,  0.000000, 260764.675497, 0.043760, 263968.045452,
60801.000000, 0.000000, 260765.768558,  0.000000, 260765.768558, 0.043764, 263970.251417,
61001.000000, 0.000000, 260766.854458,  0.000000, 260766.854458, 0.043768, 263972.442970,
61201.000000, 0.000000, 260767.933266,  0.000000, 260767.933266, 0.043772, 263974.620186,
61401.000000, 0.000000, 260769.005054,  0.000000, 260769.005052, 0.043776, 263976.783332,
61601.000000, 0.000000, 260770.069887,  0.000000, 260770.069885, 0.043780, 263978.932490,
61801.000000, 0.000000, 260771.127839,  0.000000, 260771.127834, 0.043783, 263981.067773,
62001.000000, 0.000000, 260772.178958,  0.000000, 260772.178960, 0.043787, 263983.189336,
62201.000000, 0.000000, 260773.223339,  0.000000, 260773.223330, 0.043791, 263985.297304,
62401.000000, 0.000000, 260774.261014,  0.000000, 260774.261014, 0.043795, 263987.391871,
62601.000000, 0.000000, 260775.292083,  0.000000, 260775.292074, 0.043799, 263989.472975,
62801.000000, 0.000000, 260776.316571,  0.000000, 260776.316574, 0.043802, 263991.540933,
63001.000000, 0.000000, 260777.334567,  0.000000, 260777.334567, 0.043806, 263993.595869,
63201.000000, 0.000000, 260778.346126,  0.000000, 260778.346126, 0.043810, 263995.639664,
63401.000000, 0.000000, 260779.351309,  0.000000, 260779.351310, 0.043813, 263997.666858,
63601.000000, 0.000000, 260780.350176,  0.000000, 260780.350175, 0.043817, 263999.685063,
63801.000000, 0.000000, 260781.342785,  0.000000, 260781.342788, 0.043821, 264001.686977,
64001.000000, 0.000000, 260782.329195,  0.000000, 260782.329195, 0.043824, 264003.680073,
64201.000000, 0.000000, 260783.309466,  0.000000, 260783.309464, 0.043828, 264005.658982,
64401.000000, 0.000000, 260784.283651,  0.000000, 260784.283651, 0.043831, 264007.625642,
64601.000000, 0.000000, 260785.251809,  0.000000, 260785.251813, 0.043835, 264009.578373,
64801.000000, 0.000000, 260786.213996,  0.000000, 260786.213995, 0.043838, 264011.520824,
65001.000000, 0.000000, 260787.170266,  0.000000, 260787.170266, 0.043842, 264013.453279,
65201.000000, 0.000000, 260788.120675,  0.000000, 260788.120675, 0.043845, 264015.372075,
65401.000000, 0.000000, 260789.065275,  0.000000, 260789.065275, 0.043849, 264017.279175,
65601.000000, 0.000000, 260790.004136,  0.000000, 260790.004126, 0.043852, 264019.172866,
65801.000000, 0.000000, 260790.937265,  0.000000, 260790.937264, 0.043856, 264021.056887,
66001.000000, 0.000000, 260791.864759,  0.000000, 260791.864756, 0.043859, 264022.929469,
66201.000000, 0.000000, 260792.786657,  0.000000, 260792.786648, 0.043862, 264024.790892,
66401.000000, 0.000000, 260793.703000,  0.000000, 260793.702990, 0.043866, 264026.641080,
66601.000000, 0.000000, 260794.613834,  0.000000, 260794.613833, 0.043869, 264028.482040,
66801.000000, 0.000000, 260795.519232,  0.000000, 260795.519228, 0.043872, 264030.310182,
67001.000000, 0.000000, 260796.419220,  0.000000, 260796.419220, 0.043876, 264032.127446,
67201.000000, 0.000000, 260797.313866,  0.000000, 260797.313870, 0.043879, 264033.933929,
67401.000000, 0.000000, 260798.203194,  0.000000, 260798.203197, 0.043882, 264035.729732,
67601.000000, 0.000000, 260799.087283,  0.000000, 260799.087272, 0.043885, 264037.514954,
67801.000000, 0.000000, 260799.966136,  0.000000, 260799.966135, 0.043889, 264039.289678,
68001.000000, 0.000000, 260800.839835,  0.000000, 260800.839834, 0.043892, 264041.053996,
68201.000000, 0.000000, 260801.708414,  0.000000, 260801.708415, 0.043895, 264042.808001,
68401.000000, 0.000000, 260802.571914,  0.000000, 260802.571914, 0.043898, 264044.551783,
68601.000000, 0.000000, 260803.430386,  0.000000, 260803.430386, 0.043901, 264046.283356,
68801.000000, 0.000000, 260804.283873,  0.000000, 260804.283870, 0.043904, 264048.009031,
69001.000000, 0.000000, 260805.132411,  0.000000, 260805.132411, 0.043907, 264049.722672,
69201.000000, 0.000000, 260805.976050,  0.000000, 260805.976051, 0.043911, 264051.424360,
69401.000000, 0.000000, 260806.814830,  0.000000, 260806.814832, 0.043914, 264053.120421,
69601.000000, 0.000000, 260807.648794,  0.000000, 260807.648793, 0.043917, 264054.804697,
69801.000000, 0.000000, 260808.477994,  0.000000, 260808.477982, 0.043920, 264056.479351,
70001.000000, 0.000000, 260809.302436,  0.000000, 260809.302435, 0.043923, 264058.142204,
70201.000000, 0.000000, 260810.122194,  0.000000, 260810.122195, 0.043926, 264059.797836,
70401.000000, 0.000000, 260810.937300,  0.000000, 260810.937299, 0.043929, 264061.444090,
70601.000000, 0.000000, 260811.747790,  0.000000, 260811.747800, 0.043932, 264063.081047,
70801.000000, 0.000000, 260812.553703,  0.000000, 260812.553703, 0.043935, 264064.708783,
71001.000000, 0.000000, 260813.355081,  0.000000, 260813.355081, 0.043937, 264066.327378,
71201.000000, 0.000000, 260814.151963,  0.000000, 260814.151963, 0.043940, 264067.936908,
71401.000000, 0.000000, 260814.944378,  0.000000, 260814.944377, 0.043943, 264069.537448,
71601.000000, 0.000000, 260815.732372,  0.000000, 260815.732371, 0.043946, 264071.129076,
71801.000000, 0.000000, 260816.515979,  0.000000, 260816.515979, 0.043949, 264072.711864,
72001.000000, 0.000000, 260817.295236,  0.000000, 260817.295237, 0.043952, 264074.285885,
72201.000000, 0.000000, 260818.070179,  0.000000, 260818.070180, 0.043955, 264075.851212,
72401.000000, 0.000000, 260818.840844,  0.000000, 260818.840843, 0.043957, 264077.407918,
72601.000000, 0.000000, 260819.607267,  0.000000, 260819.607265, 0.043960, 264078.956074,
72801.000000, 0.000000, 260820.369481,  0.000000, 260820.369479, 0.043963, 264080.495748,
73001.000000, 0.000000, 260821.127519,  0.000000, 260821.127519, 0.043966, 264082.027012,
73201.000000, 0.000000, 260821.881420,  0.000000, 260821.881420, 0.043969, 264083.549933,
73401.000000, 0.000000, 260822.631215,  0.000000, 260822.631215, 0.043971, 264085.064692,
73601.000000, 0.000000, 260823.376938,  0.000000, 260823.376938, 0.043974, 264086.571134,
73801.000000, 0.000000, 260824.118623,  0.000000, 260824.118622, 0.043977, 264088.069436,
74001.000000, 0.000000, 260824.856301,  0.000000, 260824.856300, 0.043979, 264089.559570,
74201.000000, 0.000000, 260825.590005,  0.000000, 260825.590005, 0.043982, 264091.041762,
74401.000000, 0.000000, 260826.319767,  0.000000, 260826.319768, 0.043985, 264092.516155,
74601.000000, 0.000000, 260827.045621,  0.000000, 260827.045619, 0.043987, 264093.982547,
74801.000000, 0.000000, 260827.767593,  0.000000, 260827.767592, 0.043990, 264095.441121,
75001.000000, 0.000000, 260828.485718,  0.000000, 260828.485720, 0.043993, 264096.891803,
75201.000000, 0.000000, 260829.200026,  0.000000, 260829.200027, 0.043995, 264098.335063,
75401.000000, 0.000000, 260829.910548,  0.000000, 260829.910549, 0.043998, 264099.770410,
75601.000000, 0.000000, 260830.617313,  0.000000, 260830.617315, 0.044000, 264101.198323,
75801.000000, 0.000000, 260831.320352,  0.000000, 260831.320350, 0.044003, 264102.618878,
76001.000000, 0.000000, 260832.019690,  0.000000, 260832.019690, 0.044006, 264104.031670,
76201.000000, 0.000000, 260832.715361,  0.000000, 260832.715363, 0.044008, 264105.437388,
76401.000000, 0.000000, 260833.407394,  0.000000, 260833.407394, 0.044011, 264106.835434,
76601.000000, 0.000000, 260834.095815,  0.000000, 260834.095814, 0.044013, 264108.226368,
76801.000000, 0.000000, 260834.780652,  0.000000, 260834.780654, 0.044016, 264109.610271,
77001.000000, 0.000000, 260835.461935,  0.000000, 260835.461934, 0.044018, 264110.986621,
77201.000000, 0.000000, 260836.139691,  0.000000, 260836.139689, 0.044021, 264112.356052,
77401.000000, 0.000000, 260836.813944,  0.000000, 260836.813944, 0.044023, 264113.718680,
77601.000000, 0.000000, 260837.484727,  0.000000, 260837.484725, 0.044026, 264115.074092,
77801.000000, 0.000000, 260838.152061,  0.000000, 260838.152075, 0.044028, 264116.422216,
78001.000000, 0.000000, 260838.815976,  0.000000, 260838.815975, 0.044030, 264117.763744,
78201.000000, 0.000000, 260839.476499,  0.000000, 260839.476498, 0.044033, 264119.098428,
78401.000000, 0.000000, 260840.133655,  0.000000, 260840.133653, 0.044035, 264120.432486,
78601.000000, 0.000000, 260840.787462,  0.000000, 260840.787462, 0.044038, 264121.747501,
78801.000000, 0.000000, 260841.437960,  0.000000, 260841.437957, 0.044040, 264123.867005,
79001.000000, 0.000000, 260842.085164,  0.000000, 260842.085161, 0.044042, 264126.420885,
79201.000000, 0.000000, 260842.729099,  0.000000, 260842.729097, 0.044045, 264128.999040,
79401.000000, 0.000000, 260843.369793,  0.000000, 260843.369794, 0.044047, 264131.535314,
79601.000000, 0.000000, 260844.007271,  0.000000, 260844.007270, 0.044049, 264134.071310,
79801.000000, 0.000000, 260844.641555,  0.000000, 260844.641555, 0.044052, 264136.592544,
80001.000000, 0.000000, 260845.272672,  0.000000, 260845.272672, 0.044054, 264139.109498,
80201.000000, 0.000000, 260845.900641,  0.000000, 260845.900646, 0.044056, 264141.600478,
80401.000000, 0.000000, 260846.525487,  0.000000, 260846.525490, 0.044059, 264144.089443,
80601.000000, 0.000000, 260847.147236,  0.000000, 260847.147236, 0.044061, 264146.558420,
80801.000000, 0.000000, 260847.765908,  0.000000, 260847.765908, 0.044063, 264149.020190,
81001.000000, 0.000000, 260848.381528,  0.000000, 260848.381528, 0.044065, 264151.466173,
81201.000000, 0.000000, 260848.994116,  0.000000, 260848.994115, 0.044068, 264153.902465,
81401.000000, 0.000000, 260849.603697,  0.000000, 260849.603696, 0.044070, 264156.324903,
81601.000000, 0.000000, 260850.210293,  0.000000, 260850.210290, 0.044072, 264158.736979,
81801.000000, 0.000000, 260850.813920,  0.000000, 260850.813919, 0.044074, 264161.135980,
82001.000000, 0.000000, 260851.414607,  0.000000, 260851.414609, 0.044077, 264163.523935,
82201.000000, 0.000000, 260852.012374,  0.000000, 260852.012377, 0.044079, 264165.900283,
82401.000000, 0.000000, 260852.607239,  0.000000, 260852.607240, 0.044081, 264168.265113,
82601.000000, 0.000000, 260853.199226,  0.000000, 260853.199226, 0.044083, 264170.618508,
82801.000000, 0.000000, 260853.788356,  0.000000, 260853.788355, 0.044085, 264172.960861,
83001.000000, 0.000000, 260854.374647,  0.000000, 260854.374652, 0.044087, 264175.291607,
83201.000000, 0.000000, 260854.958125,  0.000000, 260854.958144, 0.044089, 264177.611172,
83401.000000, 0.000000, 260855.538802,  0.000000, 260855.538800, 0.044092, 264179.919634,
83601.000000, 0.000000, 260856.116703,  0.000000, 260856.116703, 0.044094, 264182.216875,
83801.000000, 0.000000, 260856.691848,  0.000000, 260856.691849, 0.044096, 264184.503393,
84001.000000, 0.000000, 260857.264256,  0.000000, 260857.264255, 0.044098, 264186.779044,
84201.000000, 0.000000, 260857.833945,  0.000000, 260857.833963, 0.044100, 264189.044053,
84401.000000, 0.000000, 260858.400937,  0.000000, 260858.400952, 0.044102, 264191.298055,
84601.000000, 0.000000, 260858.965249,  0.000000, 260858.965250, 0.044104, 264193.541567,
84801.000000, 0.000000, 260859.526902,  0.000000, 260859.526913, 0.044106, 264195.774625,
85001.000000, 0.000000, 260860.085913,  0.000000, 260860.085930, 0.044108, 264197.996981,
85201.000000, 0.000000, 260860.642303,  0.000000, 260860.642302, 0.044110, 264200.209118,
85401.000000, 0.000000, 260861.196087,  0.000000, 260861.196090, 0.044112, 264202.410819,
85601.000000, 0.000000, 260861.747286,  0.000000, 260861.747284, 0.044114, 264204.602186,
85801.000000, 0.000000, 260862.295914,  0.000000, 260862.295921, 0.044116, 264206.783434,
86001.000000, 0.000000, 260862.841993,  0.000000, 260862.841994, 0.044118, 264208.954556,
86201.000000, 0.000000, 260863.385540,  0.000000, 260863.385544, 0.044120, 264211.115667,
86401.000000, 0.000000, 260863.926571,  0.000000, 260863.926573, 0.044122, 264213.266708,
86601.000000, 0.000000, 260864.465106,  0.000000, 260864.465127, 0.044124, 264215.407905,
86801.000000, 0.000000, 260865.001161,  0.000000, 260865.001161, 0.044126, 264217.539197,
87001.000000, 0.000000, 260865.534755,  0.000000, 260865.534754, 0.044128, 264219.660738,
87201.000000, 0.000000, 260866.065903,  0.000000, 260866.065901, 0.044130, 264221.772568,
87401.000000, 0.000000, 260866.594612,  0.000000, 260866.594614, 0.044132, 264223.874755,
87601.000000, 0.000000, 260867.120916,  0.000000, 260867.120916, 0.044134, 264225.967351,
87801.000000, 0.000000, 260867.644824,  0.000000, 260867.644823, 0.044136, 264228.050445,
88001.000000, 0.000000, 260868.166356,  0.000000, 260868.166350, 0.044138, 264230.124085,
88201.000000, 0.000000, 260868.685512,  0.000000, 260868.685516, 0.044140, 264232.188319,
88401.000000, 0.000000, 260869.202328,  0.000000, 260869.202327, 0.044142, 264234.243246,
88601.000000, 0.000000, 260869.716812,  0.000000, 260869.716812, 0.044144, 264236.288946,
88801.000000, 0.000000, 260870.228978,  0.000000, 260870.228981, 0.044145, 264238.325388,
89001.000000, 0.000000, 260870.738846,  0.000000, 260870.738844, 0.044147, 264240.352767,
89201.000000, 0.000000, 260871.246432,  0.000000, 260871.246427, 0.044149, 264242.371037,
89401.000000, 0.000000, 260871.751738,  0.000000, 260871.751762, 0.044151, 264244.380295,
89601.000000, 0.000000, 260872.254796,  0.000000, 260872.254815, 0.044153, 264246.380600,
89801.000000, 0.000000, 260872.755614,  0.000000, 260872.755615, 0.044155, 264248.372013,
90001.000000, 0.000000, 260873.254208,  0.000000, 260873.254208, 0.044157, 264250.354593,
90201.000000, 0.000000, 260873.750594,  0.000000, 260873.750593, 0.044158, 264252.328330,
90401.000000, 0.000000, 260874.244780,  0.000000, 260874.244780, 0.044160, 264254.293414,
90601.000000, 0.000000, 260874.736788,  0.000000, 260874.736790, 0.044162, 264256.249831,
90801.000000, 0.000000, 260875.226629,  0.000000, 260875.226629, 0.044164, 264258.197745,
91001.000000, 0.000000, 260875.714322,  0.000000, 260875.714321, 0.044166, 264260.137028,
91201.000000, 0.000000, 260876.199872,  0.000000, 260876.199872, 0.044167, 264262.067821,
91401.000000, 0.000000, 260876.683300,  0.000000, 260876.683301, 0.044169, 264263.990107,
91601.000000, 0.000000, 260877.164625,  0.000000, 260877.164644, 0.044171, 264265.904161,
91801.000000, 0.000000, 260877.643843,  0.000000, 260877.643841, 0.044173, 264267.809819,
92001.000000, 0.000000, 260878.120995,  0.000000, 260878.121007, 0.044174, 264269.707104,
92201.000000, 0.000000, 260878.596054,  0.000000, 260878.596055, 0.044176, 264271.596272,
92401.000000, 0.000000, 260879.069069,  0.000000, 260879.069068, 0.044178, 264273.477389,
92601.000000, 0.000000, 260879.540042,  0.000000, 260879.540044, 0.044180, 264275.350289,
92801.000000, 0.000000, 260880.008990,  0.000000, 260880.008987, 0.044181, 264277.215132,
93001.000000, 0.000000, 260880.475920,  0.000000, 260880.475918, 0.044183, 264279.071863,
93201.000000, 0.000000, 260880.940843,  0.000000, 260880.940844, 0.044185, 264280.920852,
93401.000000, 0.000000, 260881.403779,  0.000000, 260881.403779, 0.044186, 264282.761832,
93601.000000, 0.000000, 260881.864738,  0.000000, 260881.864740, 0.044188, 264284.594832,
93801.000000, 0.000000, 260882.323741,  0.000000, 260882.323735, 0.044190, 264286.420285,
94001.000000, 0.000000, 260882.780776,  0.000000, 260882.780781, 0.044191, 264288.237724,
94201.000000, 0.000000, 260883.235881,  0.000000, 260883.235883, 0.044193, 264290.047727,
94401.000000, 0.000000, 260883.689054,  0.000000, 260883.689057, 0.044195, 264291.849942,
94601.000000, 0.000000, 260884.140317,  0.000000, 260884.140319, 0.044196, 264293.644551,
94801.000000, 0.000000, 260884.589676,  0.000000, 260884.589672, 0.044198, 264295.431456,
95001.000000, 0.000000, 260885.037139,  0.000000, 260885.037138, 0.044200, 264297.210994,
95201.000000, 0.000000, 260885.482725,  0.000000, 260885.482729, 0.044201, 264298.983219,
95401.000000, 0.000000, 260885.926446,  0.000000, 260885.926447, 0.044203, 264300.747880,
95601.000000, 0.000000, 260886.368323,  0.000000, 260886.368312, 0.044205, 264302.505171,
95801.000000, 0.000000, 260886.808330,  0.000000, 260886.808363, 0.044206, 264304.255139,
96001.000000, 0.000000, 260887.246524,  0.000000, 260887.246519, 0.044208, 264305.997828,
96201.000000, 0.000000, 260887.682886,  0.000000, 260887.682890, 0.044209, 264307.733285,
96401.000000, 0.000000, 260888.117444,  0.000000, 260888.117469, 0.044211, 264309.461554,
96601.000000, 0.000000, 260888.550203,  0.000000, 260888.550227, 0.044213, 264311.182510,
96801.000000, 0.000000, 260888.981174,  0.000000, 260888.981175, 0.044214, 264312.896707,
97001.000000, 0.000000, 260889.410370,  0.000000, 260889.410369, 0.044216, 264314.603503,
97201.000000, 0.000000, 260889.837800,  0.000000, 260889.837808, 0.044217, 264316.303461,
97401.000000, 0.000000, 260890.263481,  0.000000, 260890.263480, 0.044219, 264317.996630,
97601.000000, 0.000000, 260890.687423,  0.000000, 260890.687408, 0.044220, 264319.682695,
97801.000000, 0.000000, 260891.109619,  0.000000, 260891.109616, 0.044222, 264321.361878,
98001.000000, 0.000000, 260891.530086,  0.000000, 260891.530088, 0.044224, 264323.034218,
98201.000000, 0.000000, 260891.948851,  0.000000, 260891.948851, 0.044225, 264324.699760,
98401.000000, 0.000000, 260892.365927,  0.000000, 260892.365920, 0.044227, 264326.358348,
98601.000000, 0.000000, 260892.781286,  0.000000, 260892.781293, 0.044228, 264328.010609,
98801.000000, 0.000000, 260893.194979,  0.000000, 260893.195011, 0.044230, 264329.655998,
99001.000000, 0.000000, 260893.607002,  0.000000, 260893.607005, 0.044231, 264331.294751,
99201.000000, 0.000000, 260894.017362,  0.000000, 260894.017362, 0.044233, 264332.926703,
99401.000000, 0.000000, 260894.426072,  0.000000, 260894.426072, 0.044234, 264334.552510,
99601.000000, 0.000000, 260894.833144,  0.000000, 260894.833145, 0.044236, 264336.171383,
99801.000000, 0.000000, 260895.238581,  0.000000, 260895.238611, 0.044237, 264337.784200,

